Fast calibration of two-factor models for energy option pricing

Energy companies need efficient procedures to perform market calibration of stochastic models for commodities. If the Black framework is chosen for option pricing, the bottleneck of the market calibration is the computation of the variance of the asset. Energy commodities are commonly represented by multi-factor linear models, whose variance obeys a matrix Lyapunov differential equation. In this paper, analytical and numerical methods to derive the variance are discussed: the Lyapunov approach is shown to be more straightforward than ad-hoc derivations found in the literature and can be readily extended to higher-dimensional models. A case study is presented, where the variance of a two-factor mean-reverting model is embedded into the Black formulae and the model parameters are calibrated against listed options. The analytical and numerical method are compared, showing that the former makes the calibration 14 times faster. A Python implementation of the proposed methods is available as open-source software on GitHub.

==> data/gof.csv <==
set,price,hist_price,lmrgw_price
test,0.7809999999999999,1.2309414775809637,0.8647119050439862
test,0.134,0.3419757101636951,0.13868975808868722
test,0.5770000000000001,0.9961971479401646,0.6478290733019749
test,2.69,2.8419996789909945,2.650170688385767
test,0.18,0.21755940476629476,0.1143976249543841
test,3.391,3.807275888468121,3.432140544351803
test,2.635,2.86838904606317,2.643585155172657
test,0.2,0.464306367242012,0.21815186629790606
test,1.068,1.523164366324786,1.0961813416657726
test,1.187,1.6261098920265447,1.1819682453632065
test,1.2409999999999999,1.426385234954413,1.1360824852913947
test,2.2840000000000003,2.7118813562580684,2.354198260376794
test,0.521,0.895444272318981,0.5021506488364817
test,1.084,1.4554628965385161,1.1119514264035537
test,2.884,3.145121900826471,2.8657889653747777
test,1.655,2.101109892026548,1.656968245363208
test,0.065,0.16121454036495764,0.05000329765407174
test,2.2359999999999998,2.513130876977158,2.251453773763968
test,0.7490000000000001,0.9399915432341617,0.6696256374046667
test,1.2930000000000001,1.7595160483317347,1.3726374626866225
test,0.08800000000000001,0.11549873398158139,0.07871347533870132
test,0.32299999999999995,0.5911308769771582,0.32945377376396845
test,1.81,2.238516278050568,1.8036396424844856
test,4.2780000000000005,4.294180827959353,4.287055544319941
test,0.7090000000000001,1.166460056961288,0.7940248628379347
test,0.034,0.11195372219877808,0.02497405068451375
test,1.125,1.3432132269220673,1.1439472851044599
test,0.81,0.9381452046792722,0.6577339475887678
test,0.657,0.8222110213788802,0.736639922941821
test,1.161,1.612941477580966,1.2467119050439877
test,0.109,0.19725224452599366,0.055751113753178316
test,0.725,1.1875160483317373,0.800637462686626
test,1.6580000000000001,1.8519915432341616,1.5816256374046684
test,0.042,0.11088119823072207,0.05020444530007906
test,0.07200000000000001,0.16660502625132922,0.1224140883742546
test,2.13,2.501859813963751,2.1110809147911134
test,2.7889999999999997,3.054137099465823,2.7825251956910133
test,0.375,0.744642921918123,0.38219875697374484
test,0.6890000000000001,1.1555176120774693,0.7416326019070736
test,2.443,2.8753658740674233,2.4547350882734484
test,0.408,0.7733847655836632,0.40246374624921355
test,0.284,0.4931609310651095,0.22263525619931723
test,2.0580000000000003,2.247280709325782,2.0921059213196003
test,0.303,0.36315841941984495,0.22269782563735063
test,2.679,2.726734618436355,2.4794497867341487
test,0.547,0.8234256082063602,0.4882125307103329
test,1.608,2.058217561845776,1.6147341999943183
test,0.39,0.4628571102362491,0.30406540724718134
test,1.869,2.185830971324247,1.8920633062391659
test,0.341,0.641263451351882,0.3263667055369748
test,3.634,3.8084503748646483,3.646123469444113
test,0.374,0.6633047854924641,0.3410997588255231
test,0.8140000000000001,1.2150542026379503,0.8047513158173194
test,0.425,0.664554413277167,0.36423480311736434
test,1.335,1.8020806776066216,1.3710513009069274
test,1.916,2.0433581519747595,1.986165792041188
test,0.45799999999999996,0.8322758884681205,0.4571405443518035
test,0.961,1.124729863536965,0.8358978954346163
test,0.151,0.3280290887485129,0.14232269060585656
test,2.112,2.4711043819064518,2.110950165565372
test,2.1630000000000003,2.495290867592333,2.2088765291205963
test,0.131,0.2238152179337316,0.09731151342122724
test,0.426,0.835744740594123,0.4573521957209348
test,1.6669999999999998,2.081305982761517,1.6974172949045627
test,0.256,0.45382690953535976,0.20596868410055635
test,2.568,2.846306367242013,2.6001518662979084
test,0.125,0.25125313153702145,0.1442668228733366
test,2.8110000000000004,2.8796017356400867,2.847862628686997
test,3.7889999999999997,3.8658811982307224,3.8052044453000775
test,3.17,3.5241496081708554,3.1807037868881327
test,3.075,3.109604027574985,2.8842649714093547
test,2.753,3.1413847655836626,2.7704637462492148
test,0.499,0.8161861293303918,0.4994542114095477
test,0.28600000000000003,0.4299996789909968,0.23817068838576727
test,0.242,0.5675637155486033,0.27449307886442265
test,0.48,0.9314448502315891,0.5521194876370839
test,0.9129999999999999,1.376046650093052,1.0018617394242106
test,2.63,2.707857110236249,2.549065407247184
test,1.307,1.7870569098188431,1.3665740144805234
test,4.1930000000000005,4.335224199691238,4.188873701114408
test,2.406,2.4601661819749427,2.4030792304829625
test,3.742,3.916869265860882,3.7280070496508184
test,0.054000000000000006,0.10203374615310024,0.03223687070382969
test,0.746,1.096564810333418,0.7053680419837587
test,1.9680000000000002,2.422978615318117,2.0236165481783477
test,1.454,1.878197147940167,1.5298290733019773
test,0.623,1.10108936685182,0.7066301826425816
test,0.223,0.4463890460631692,0.22158515517265664
test,0.059000000000000004,0.07792960472705812,0.04984326261229377
test,0.23800000000000002,0.45730385354240344,0.21480941390045372
test,0.775,1.2073989876692428,0.7795267733878033
test,1.177,1.3481867963688057,1.2695930074802533
test,4.077,4.305157885568303,4.080920787017817
test,0.5589999999999999,0.7411126407677946,0.4916549730936275
test,0.41,0.6835558882677035,0.36119240060648705
test,0.691,1.0043143835796098,0.6381435697364308
test,0.542,0.9849786153181181,0.5856165481783489
test,0.455,0.7304418588205621,0.40369242954079887
test,1.056,1.4329350471752322,1.0207014547319728
test,1.229,1.7226334440107056,1.3211418905588292
test,1.006,1.377462896538514,1.0339514264035543
test,0.8320000000000001,1.1960749821004697,0.8603229539660875
test,3.0010000000000003,3.4320578826005477,3.034857497889943
test,4.592,4.783977721618905,4.616180791555145
test,0.45399999999999996,0.7638309713242482,0.47006330623916703
test,3.2230000000000003,3.492288740563991,3.2107221273162416
test,4.269,4.324065893530806,4.282012668676336
test,0.614,1.019305982761514,0.6354172949045616
test,1.393,1.6115166783056978,1.42126298080799
test,1.1540000000000001,1.6028744557145806,1.1671330375623992
test,3.023,3.3899939787238047,3.020924133128508
test,0.345,0.5812999206638039,0.2929772932935073
test,0.8390000000000001,1.269220836866566,0.8555669216057149
test,1.409,1.8419838737721559,1.4006455477456257


==> data/loss_convexity.csv <==
sy,L
0.0001,7.492387451172969e-26
0.004100780156031206,7.495159341447775e-26
0.008101560312062411,7.503216685690393e-26
0.012102340468093617,7.516575933399058e-26
0.016103120624124823,7.535264380909464e-26
0.020103900780156028,7.559320260936857e-26
0.024104680936187235,7.588792868128582e-26
0.028105461092218443,7.623742721203876e-26
0.03210624124824965,7.664241762370277e-26
0.036107021404280855,7.71037359490499e-26
0.04010780156031206,7.762233759986931e-26
0.04410858171634327,7.819930053973159e-26
0.048109361872374475,7.883582887548984e-26
0.05211014202840568,7.95332568838162e-26
0.05611092218443689,8.02930534903735e-26
0.060111702340468094,8.111682722236026e-26
0.0641124824964993,8.200633165633711e-26
0.06811326265253051,8.296347138651665e-26
0.0721140428085617,8.399030854021328e-26
0.07611482296459292,8.508906987093004e-26
0.08011560312062412,8.626215446128933e-26
0.08411638327665533,8.751214207141178e-26
0.08811716343268654,8.884180217191351e-26
0.09211794358871774,9.025410370363223e-26
0.09611872374474895,9.175222560927139e-26
0.10011950390078016,9.333956818830939e-26
0.10412028405681135,9.501976532721914e-26
0.10812106421284257,9.679669766510509e-26
0.11212184436887378,9.86745067571551e-26
0.11612262452490497,1.0065761030500798e-25
0.12012340468093619,1.0275071852757049e-25
0.12412418483696738,1.0495885175341387e-25
0.12812496499299858,1.0728735932094574e-25
0.13212574514902978,1.0974193988046218e-25
0.136126525305061,1.123286631992751e-25
0.1401273054610922,1.1505399358017013e-25
0.1441280856171234,1.1792481501154986e-25
0.14812886577315462,1.2094845817722314e-25
0.15212964592918582,1.2413272946534907e-25
0.15613042608521702,1.2748594212573534e-25
0.16013120624124821,1.3101694973792721e-25
0.16413198639727944,1.3473518216571223e-25
0.16813276655331064,1.3865068418774822e-25
0.17213354670934183,1.4277415700914226e-25
0.17613432686537306,1.4711700287640212e-25
0.18013510702140426,1.5169137303632039e-25
0.18413588717743545,1.5651021929830172e-25
0.18813666733346668,1.6158734948225283e-25
0.19213744748949788,1.6693748705660808e-25
0.19613822764552907,1.7257633529649334e-25
0.2001390078015603,1.785206463199917e-25
0.2041397879575915,1.8478829538975538e-25
0.2081405681136227,1.9139836089910956e-25
0.21214134826965392,1.983712104986424e-25
0.21614212842568511,2.0572859385509562e-25
0.2201429085817163,2.1349374257828358e-25
0.22414368873774754,2.2169147789454447e-25
0.22814446889377873,2.3034832669701907e-25
0.23214524904980993,2.3949264665316366e-25
0.23614602920584113,2.491547611109983e-25
0.24014680936187235,2.5936710460665e-25
0.24414758951790355,2.7016437984567567e-25
0.24814836967393475,2.815837271042337e-25
0.25214914982996595,2.9366490707953315e-25
0.25614992998599717,3.06450498304289e-25
0.2601507101420284,3.1998611034119965e-25
0.26415149029805957,3.3432061407355307e-25
0.2681522704540908,3.4950639052579313e-25
0.272153050610122,3.6559959977218527e-25
0.2761538307661532,3.8266047162629125e-25
0.2801546109221844,4.0075361995503854e-25
0.28415539107821564,4.199483826175124e-25
0.2881561712342468,4.40319189212732e-25
0.29215695139027803,4.619459590034066e-25
0.29615773154630926,4.8491453160105e-25
0.3001585117023404,5.093171332209726e-25
0.30415929185837165,5.3525288156574365e-25
0.3081600720144029,5.62828332669934e-25
0.31216085217043404,5.921580733359258e-25
0.31616163232646527,6.233653631129033e-25
0.32016241248249644,6.565828301255526e-25
0.32416319263852766,6.919532254494174e-25
0.3281639727945589,7.296302411483995e-25
0.33216475295059006,7.697793975521201e-25
0.3361655331066213,8.125790058533425e-25
0.3401663132626525,8.582212126668535e-25
0.3441670934186837,9.069131337713804e-25
0.3481678735747149,9.58878084942657e-25
0.35216865373074613,1.0143569184768326e-24
0.3561694338867773,1.0736094748134458e-24
0.3601702140428085,1.1369161595078958e-24
0.36417099419883975,1.204579656759217e-24
0.3681717743548709,1.276926791718299e-24
0.37217255451090214,1.354310554925962e-24
0.37617333466693337,1.4371123034749911e-24
0.38017411482296454,1.5257441548103804e-24
0.38417489497899576,1.6206515905913814e-24
0.388175675135027,1.722316289621272e-24
0.39217645529105816,1.8312592106303356e-24
0.3961772354470894,1.948043947637943e-24
0.4001780156031206,2.073280382719075e-24
0.4041787957591518,2.2076286633311638e-24
0.408179575915183,2.351803533895317e-24
0.4121803560712142,2.506579054098651e-24
0.4161811362272454,2.6727937394361877e-24
0.4201819163832766,2.85135616285122e-24
0.42418269653930785,3.0432510599667543e-24
0.428183476695339,3.2495459844452654e-24
0.43218425685137024,3.4713985643589816e-24
0.43618503700740147,3.710064415294441e-24
0.44018581716343264,3.966905771179103e-24
0.44418659731946386,4.243400899587012e-24
0.4481873774754951,4.5411543746341774e-24
0.45218815763152626,4.86190828750098e-24
0.4561889377875575,5.207554482260649e-24
0.46018971794358865,5.580147913015367e-24
0.4641904980996199,5.981921227516452e-24
0.4681912782556511,6.415300692505679e-24
0.47219205841168227,6.882923586990925e-24
0.4761928385677135,7.387657201795894e-24
0.4801936187237447,7.932619596948875e-24
0.4841943988797759,8.521202283066155e-24
0.4881951790358071,9.157095008753427e-24
0.49219595919183834,9.844312853680586e-24
0.4961967393478695,1.0587225846072413e-23
0.5001975195039008,1.1390591344530755e-23
0.5041982996599319,1.2259589447194147e-23
0.5081990798159631,1.3199861716611232e-23
0.5121998599719944,1.4217553536645822e-23
0.5162006401280256,1.531936044824201e-23
0.5202014202840568,1.6512578844465478e-23
0.5242022004400879,1.7805161442104226e-23
0.5282029805961191,1.9205777987603214e-23
0.5322037607521504,2.0723881699374584e-23
0.5362045409081816,2.2369781997505188e-23
0.5402053210642128,2.415472412516072e-23
0.544206101220244,2.609097632493215e-23
0.5482068813762752,2.8191925297878985e-23
0.5522076615323064,3.0472180743655475e-23
0.5562084416883376,3.294768985824688e-23
0.5602092218443688,3.563586275099017e-23
0.5642100020004001,3.855570983636465e-23
0.5682107821564313,4.172799235912283e-23
0.5722115623124624,4.5175387324444477e-23
0.5762123424684936,4.8922668228762325e-23
0.5802131226245248,5.299690312362921e-23
0.5842139027805561,5.742767169433336e-23
0.5882146829365873,6.224730319988491e-23
0.5922154630926185,6.749113730113274e-23
0.5962162432486496,7.319781000249293e-23
0.6002170234046809,7.940956715038654e-23
0.6042178035607121,8.61726081704153e-23
0.6082185837167433,9.353746298849071e-23
0.6122193638727745,1.0155940536916386e-22
0.6162201440288058,1.1029890622102128e-22
0.6202209241848369,1.1982213076732142e-22
0.6242217043408681,1.3020148386125947e-22
0.6282224844968993,1.4151620814550117e-22
0.6322232646529305,1.5385304021508312e-22
0.6362240448089618,1.6730693044958825e-22
0.6402248249649929,1.819818327346044e-22
0.6442256051210241,1.9799157090282866e-22
0.6482263852770553,2.1546078939441943e-22
0.6522271654330866,2.345259963709855e-22
0.6562279455891178,2.553367083236606e-22
0.660228725745149,2.7805670610336406e-22
0.6642295059011801,3.028654132712779e-22
0.6682302860572114,3.299594087370629e-22
0.6722310662132426,3.595540868229519e-22
0.6762318463692738,3.9188547917801255e-22
0.680232626525305,4.27212254379371e-22
0.6842334066813363,4.658179126047568e-22
0.6882341868373674,5.080131944642825e-22
0.6922349669933986,5.541387249422005e-22
0.6962357471494298,6.045679154483299e-22
0.700236527305461,6.597101492286995e-22
0.7042373074614923,7.200142778438979e-22
0.7082380876175235,7.859724591381449e-22
0.7122388677735546,8.581243700795472e-22
0.7162396479295858,9.370618311178883e-22
0.7202404280856171,1.0234338822698122e-21
0.7242412082416483,1.1179523550611718e-21
0.7282419883976795,1.2213979887580485e-21
0.7322427685537107,1.3346271440196337e-21
0.7362435487097418,1.458579172281112e-21
0.7402443288657731,1.5942845048403279e-21
0.7442451090218043,1.7428735318322233e-21
0.7482458891778355,1.905586348079582e-21
0.7522466693338667,2.0837834502954847e-21
0.756247449489898,2.278957478265253e-21
0.7602482296459291,2.4927461016389954e-21
0.7642490098019603,2.7269461637759086e-21
0.7682497899579915,2.983529204848314e-21
0.7722505701140228,3.2646584982508e-21
0.776251350270054,3.572707747251788e-21
0.7802521304260851,3.910281603012923e-21
0.7842529105821163,4.280238180629487e-21
0.7882536907381475,4.685713766820998e-21
0.7922544708941788,5.130149931533598e-21
0.79625525105021,5.617323276084297e-21
0.8002560312062412,6.151378072815836e-21
0.8042568113622723,6.736862075648789e-21
0.8082575915183036,7.378765807665062e-21
0.8122583716743348,8.082565661137519e-21
0.816259151830366,8.854271177467145e-21
0.8202599319863972,9.70047690951777e-21
0.8242607121424285,1.062841930722798e-20
0.8282614922984596,1.1646039109340467e-20
0.8322622724544908,1.2762049769947471e-20
0.836263052610522,1.3986012498822976e-20
0.8402638327665533,1.5328418549350557e-20
0.8442646129225845,1.6800779447914846e-20
0.8482653930786157,1.8415725924239762e-20
0.8522661732346468,2.0187116373883302e-20
0.856266953390678,2.213015576256386e-20
0.8602677335467093,2.4261525967541187e-20
0.8642685137027405,2.6599528645089573e-20
0.8682692938587717,2.916424181515854e-20
0.8722700740148029,3.197769146629009e-20
0.8762708541708341,3.506403960562332e-20
0.8802716343268653,3.844979031229304e-20
0.8842724144828965,4.2164015497842327e-20
0.8882731946389277,4.623860223633323e-20
0.892273974794959,5.070852369983642e-20
0.8962747549509902,5.56121359245821e-20
0.9002755351070213,6.099150283924657e-20
0.9042763152630525,6.689275221216212e-20
0.9082770954190837,7.336646542002464e-20
0.912277875575115,8.046810420825373e-20
0.9162786557311462,8.825847790619793e-20
0.9202794358871773,9.680425487787652e-20
0.9242802160432085,1.0617852233709916e-19
0.9282809961992398,1.164613990342201e-19
0.932281776355271,1.2774070573356204e-19
0.9362825565113022,1.4011269885115587e-19
0.9402833366673334,1.5368287311087947e-19
0.9442841168233645,1.6856683961158212e-19
0.9482848969793958,1.8489128627682309e-19
0.952285677135427,2.0279502829290921e-19
0.9562864572914582,2.224301568284192e-19
0.9602872374474895,2.4396329507673763e-19
0.9642880176035207,2.675769714801997e-19
0.9682887977595518,2.934711208795207e-19
0.972289577915583,3.218647252983712e-19
0.9762903580716142,3.5299760712152547e-19
0.9802911382276455,3.8713238856652346e-19
0.9842919183836767,4.245566325897477e-19
0.9882926985397079,4.655851817145391e-19
0.992293478695739,5.105627127371008e-19
0.9962942588517703,5.598665268568741e-19
1.0002950390078016,6.139095965077435e-19
1.0042958191638327,6.731438920465067e-19
1.0082965993198638,7.38064013494501e-19
1.0122973794758952,8.09211154745708e-19
1.0162981596319263,8.871774300560041e-19
1.0202989397879576,9.726105952424797e-19
1.0242997199439887,1.0662191988508752e-18
1.0283005001000198,1.1687782016246978e-18
1.0323012802560512,1.281135105937442e-18
1.0363020604120823,1.40421664046929e-18
1.0403028405681136,1.5390360493233018e-18
1.0443036207241447,1.686701039028354e-18
1.0483044008801758,1.8484224414733054e-18
1.0523051810362072,2.025523655811676e-18
1.0563059611922383,2.219450937770141e-18
1.0603067413482696,2.4317846106660565e-18
1.0643075215043007,2.6642512787454767e-18
1.068308301660332,2.9187371303465336e-18
1.0723090818163632,3.1973024258025785e-18
1.0763098619723943,3.50219727303405e-18
1.0803106421284256,3.835878802486645e-18
1.0843114222844568,4.201029862468263e-18
1.088312202440488,4.600579366110601e-18
1.0923129825965192,5.0377244321980124e-18
1.0963137627525503,5.5159544739609515e-18
1.1003145429085817,6.0390774028242325e-18
1.1043153230646128,6.6112481279478204e-18
1.108316103220644,7.236999547438972e-18
1.1123168833766752,7.921276243269037e-18
1.1163176635327066,8.669471109470701e-18
1.1203184436887377,9.487465162049491e-18
1.1243192238447688,1.038167079944254e-17
1.1283200040008001,1.1359078804352733e-17
1.1323207841568312,1.2427309401529568e-17
1.1363215643128626,1.3594667711662191e-17
1.1403223444688937,1.487020396914568e-17
1.1443231246249248,1.6263778901295734e-17
1.1483239047809561,1.7786134698617683e-17
1.1523246849369873,1.944897204029916e-17
1.1563254650930186,2.1265033676458053e-17
1.1603262452490497,2.32481951086586e-17
1.1643270254050808,2.5413562953525948e-17
1.1683278055611122,2.777758162075114e-17
1.1723285857171433,3.0358148986944285e-17
1.1763293658731746,3.317474180059182e-17
1.1803301460292057,3.6248551611369205e-17
1.184330926185237,3.960263207962343e-17
1.1883317063412682,4.326205858859956e-17
1.1923324864972993,4.725410115439083e-17
1.1963332666533306,5.160841170600603e-17
1.2003340468093617,5.635722689125941e-17
1.204334826965393,6.153558765373767e-17
1.2083356071214242,6.718157692220667e-17
1.2123363872774553,7.333657685723086e-17
1.2163371674334866,8.004554721043204e-17
1.2203379475895177,8.735732647093735e-17
1.224338727745549,9.532495760150553e-17
1.2283395079015802,1.0400604030330855e-16
1.2323402880576115,1.1346311189589535e-16
1.2363410682136426,1.2376405905617104e-16
1.2403418483696738,1.3498256282938632e-16
1.244342628525705,1.4719857950602532e-16
1.2483434086817362,1.6049886015296994e-16
1.2523441888377675,1.7497751179489462e-16
1.2563449689937987,1.9073660346498578e-16
1.2603457491498298,2.0788682058252733e-16
1.264346529305861,2.265481713695675e-16
1.2683473094618922,2.4685074929388816e-16
1.2723480896179236,2.6893555581636967e-16
1.2763488697739547,2.9295538803410456e-16
1.2803496499299858,3.190757961466401e-16
1.2843504300860171,3.4747611602856555e-16
1.2883512102420482,3.7835058257592295e-16
1.2923519903980796,4.119095299023044e-16
1.2963527705541107,4.483806848974278e-16
1.300353550710142,4.880105611268457e-16
1.3043543308661731,5.310659605533671e-16
1.3083551110222043,5.778355910878084e-16
1.3123558911782356,6.286318085499922e-16
1.3163566713342667,6.837924922246165e-16
1.320357451490298,7.436830638443508e-16
1.3243582316463292,8.086986605220328e-16
1.3283590118023603,8.792664728938112e-16
1.3323597919583916,9.558482605127086e-16
1.3363605721144227,1.0389430573769165e-15
1.340361352270454,1.1290900813618677e-15
1.3443621324264852,1.2268718622810274e-15
1.3483629125825165,1.3329176043073707e-15
1.3523636927385476,1.4479067995657045e-15
1.3563644728945787,1.5725731108593713e-15
1.36036525305061,1.7077085427045581e-15
1.3643660332066412,1.854167921156401e-15
1.3683668133626725,2.0128737042863633e-15
1.3723675935187036,2.18482114664165e-15
1.3763683736747347,2.371083842580535e-15
1.380369153830766,2.5728196750481173e-15
1.3843699339867972,2.7912771981037176e-15
1.3883707141428285,3.0278024834116202e-15
1.3923714942988596,3.283846462883083e-15
1.396372274454891,3.560972801781476e-15
1.400373054610922,3.86086633885737e-15
1.4043738347669532,4.1853421324509055e-15
1.4083746149229845,4.536355154049078e-15
1.4123753950790157,4.916010673463049e-15
1.416376175235047,5.3265753826492055e-15
1.420376955391078,5.770489308194511e-15
1.4243777355471092,6.250378565754702e-15
1.4283785157031406,6.769069013047674e-15
1.4323792958591717,7.329600861664438e-15
1.436380076015203,7.935244311773531e-15
1.4403808561712341,8.589516277789255e-15
1.4443816363272652,9.296198277400576e-15
1.4483824164832966,1.0059355560874707e-14
1.4523831966393277,1.0883357562322894e-14
1.456383976795359,1.1772899759705198e-14
1.4603847569513901,1.2733027035736615e-14
1.4643855371074215,1.3769158637490426e-14
1.4683863172634526,1.4887114838532462e-14
1.4723870974194837,1.6093145413757967e-14
1.476387877575515,1.7393960043768738e-14
1.4803886577315462,1.8796760772808945e-14
1.4843894378875775,2.030927665165123e-14
1.4883902180436086,2.193980070478723e-14
1.4923909981996397,2.36972293696603e-14
1.496391778355671,2.5591104564371057e-14
1.5003925585117022,2.7631658549751128e-14
1.5043933386677335,2.982986176131964e-14
1.5083941188237646,3.21974737971966e-14
1.512394898979796,3.4747097758718255e-14
1.516395679135827,3.749223815228089e-14
1.5203964592918582,4.0447362572797383e-14
1.5243972394478895,4.3627967402142994e-14
1.5283980196039206,4.705064776932205e-14
1.532398799759952,5.0733172033287745e-14
1.536399579915983,5.469456106429173e-14
1.5404003600720142,5.895517261539251e-14
1.5444011402280455,6.353679109227638e-14
1.5484019203840766,6.846272304694635e-14
1.552402700540108,7.37578987391672e-14
1.556403480696139,7.94489801288364e-14
1.5604042608521702,8.5564475682823e-14
1.5644050410082015,9.213486240082205e-14
1.5684058211642327,9.919271548753803e-14
1.572406601320264,1.0677284612175712e-13
1.576407381476295,1.149124477978005e-13
1.5804081616323264,1.2365125174059733e-13
1.5844089417883576,1.330316919230598e-13
1.5884097219443887,1.4309908024303194e-13
1.59241050210042,1.5390179244703625e-13
1.5964112822564511,1.654914654196632e-13
1.6004120624124825,1.7792320649035912e-13
1.6044128425685136,1.912558154444182e-13
1.6084136227245447,2.055520199608753e-13
1.612414402880576,2.208787252382858e-13
1.6164151830366071,2.3730727860974265e-13
1.6204159631926385,2.5491374998953616e-13
1.6244167433486696,2.7377922903865807e-13
1.628417523504701,2.939901399812015e-13
1.632418303660732,3.1563857505322273e-13
1.6364190838167632,3.388226476144094e-13
1.6404198639727945,3.636468660065876e-13
1.6444206441288256,3.902225292985755e-13
1.648421424284857,4.1866814611295796e-13
1.652422204440888,4.491098777925834e-13
1.6564229845969192,4.816820072268811e-13
1.6604237647529505,5.165274347228535e-13
1.6644245449089816,5.537982023772841e-13
1.668425325065013,5.936560484756138e-13
1.672426105221044,6.362729935207882e-13
1.6764268853770752,6.818319595719309e-13
1.6804276655331065,7.305274246561346e-13
1.6844284456891376,7.825661141015603e-13
1.688429225845169,8.381677307299441e-13
1.6924300060012,8.975657259392888e-13
1.6964307861572314,9.61008113805177e-13
1.7004315663132625,1.0287583304310805e-12
1.7044323464692936,1.1010961408828856e-12
1.708433126625325,1.1783185961535518e-12
1.712433906781356,1.2607410427203877e-12
1.7164346869373874,1.3486981873735309e-12
1.7204354670934185,1.442545220123373e-12
1.7244362472494497,1.5426589981223925e-12
1.728437027405481,1.6494392936711053e-12
1.732437807561512,1.7633101095223305e-12
1.7364385877175434,1.8847210648415596e-12
1.7404393678735746,2.0141488553346546e-12
1.744440148029606,2.152098791215439e-12
1.748440928185637,2.2991064168440943e-12
1.7524417083416681,2.4557392160512715e-12
1.7564424884976995,2.6225984073262325e-12
1.7604432686537306,2.800320833247449e-12
1.764444048809762,2.9895809487143832e-12
1.768444828965793,3.1910929127532978e-12
1.7724456091218241,3.405612788862128e-12
1.7764463892778555,3.6339408590937844e-12
1.7804471694338866,3.87692405728266e-12
1.784447949589918,4.135458527071037e-12
1.788448729745949,4.41049231061878e-12
1.7924495099019804,4.70302817414332e-12
1.7964502900580115,5.014126576680158e-12
1.8004510702140426,5.344908788751605e-12
1.804451850370074,5.696560167882621e-12
1.808452630526105,6.070333598207742e-12
1.8124534106821364,6.467553101717567e-12
1.8164541908381675,6.889617628995673e-12
1.8204549709941986,7.338005037625715e-12
1.82445575115023,7.814276266777519e-12
1.828456531306261,8.320079716838477e-12
1.8324573114622924,8.857155843304768e-12
1.8364580916183235,9.427341974524456e-12
1.8404588717743546,1.0032577363258522e-11
1.844459651930386,1.0674908482449942e-11
1.848460432086417,1.1356494575962738e-11
1.8524612122424484,1.20796134755192e-11
1.8564619923984795,1.2846667695473278e-11
1.8604627725545109,1.3660190817532909e-11
1.864463552710542,1.4522854177989233e-11
1.868464332866573,1.54374738705436e-11
1.8724651130226044,1.6407018078256917e-11
1.8764658931786355,1.7434614748743314e-11
1.8804666733346669,1.8523559627178833e-11
1.884467453490698,1.9677324662348884e-11
1.888468233646729,2.089956680141631e-11
1.8924690138027604,2.2194137189790006e-11
1.8964697939587916,2.356509079299285e-11
1.900470574114823,2.501669645812146e-11
1.904471354270854,2.655344743308939e-11
1.9084721344268853,2.8180072362532237e-11
1.9124729145829165,2.990154677994929e-11
1.9164736947389476,3.172310511635246e-11
1.920474474894979,3.365025324640448e-11
1.92447525505101,3.568878159383875e-11
1.9284760352070414,3.7844778818647366e-11
1.9324768153630725,4.012464610941947e-11
1.9364775955191036,4.2535112104897525e-11
1.940478375675135,4.508324846985097e-11
1.944479155831166,4.777648615102272e-11
1.9484799359871974,5.0622632340015586e-11
1.9524807161432285,5.36298881707022e-11
1.9564814962992596,5.6806867179864495e-11
1.960482276455291,6.016261456063128e-11
1.964483056611322,6.370662723931191e-11
1.9684838367673534,6.744887480731698e-11
1.9724846169233845,7.139982134074439e-11
1.9764853970794158,7.557044814161666e-11
1.980486177235447,7.997227743537108e-11
1.984486957391478,8.461739706101711e-11
1.9884877375475094,8.951848619085418e-11
1.9924885177035405,9.46888421183559e-11
1.9964892978595719,1.0014240815390235e-10
2.0004900780156034,1.0589380266925342e-10
2.0044908581716343,1.1195834933305811e-10
2.0084916383276656,1.1835210858096639e-10
2.012492418483697,1.250919103653893e-10
2.016493198639728,1.321953882311982e-10
2.020493978795759,1.3968101476526853e-10
2.0244947589517905,1.4756813846921245e-10
2.0284955391078214,1.5587702210597997e-10
2.0324963192638528,1.646288825729288e-10
2.036497099419884,1.7384593235516709e-10
2.0404978795759154,1.8355142261491351e-10
2.0444986597319463,1.937696879740983e-10
2.0484994398879777,2.0452619304916196e-10
2.052500220044009,2.158475807989508e-10
2.05650100020004,2.277617227481052e-10
2.0605017803560712,2.402977711504108e-10
2.0645025605121026,2.5348621315821114e-10
2.068503340668134,2.673589270663655e-10
2.072504120824165,2.8194924070050304e-10
2.076504900980196,2.9729199202204124e-10
2.0805056811362275,3.134235920238411e-10
2.0845064612922584,3.3038208999312143e-10
2.0885072414482897,3.48207241219687e-10
2.092508021604321,3.6694057723053776e-10
2.096508801760352,3.866254786330262e-10
2.1005095819163833,4.073072506525399e-10
2.1045103620724146,4.290332014510724e-10
2.108511142228446,4.5185272331779204e-10
2.112511922384477,4.758173768225921e-10
2.116512702540508,5.009809780281705e-10
2.1205134826965395,5.273996888574706e-10
2.1245142628525704,5.551321107164166e-10
2.1285150430086017,5.842393814744016e-10
2.132515823164633,6.147852759073636e-10
2.1365166033206644,6.46836309711657e-10
2.1405173834766953,6.804618471988663e-10
2.1445181636327266,7.157342127854132e-10
2.148518943788758,7.527288063929611e-10
2.152519723944789,7.91524222878586e-10
2.15652050410082,8.322023756179337e-10
2.1605212842568515,8.748486243650873e-10
2.164522064412883,9.19551907518805e-10
2.1685228445689138,9.664048789260604e-10
2.172523624724945,1.0155040493574251e-09
2.1765244048809764,1.066949932792363e-09
2.1805251850370073,1.1208471976559983e-09
2.1845259651930387,1.1773048231514792e-09
2.18852674534907,1.2364362608359407e-09
2.192527525505101,1.2983596015924343e-09
2.196528305661132,1.3631977481516075e-09
2.2005290858171636,1.4310785933224753e-09
2.204529865973195,1.5021352040948692e-09
2.208530646129226,1.576506011778393e-09
2.212531426285257,1.6543350083489924e-09
2.2165322064412885,1.7357719491756193e-09
2.2205329865973193,1.8209725623046894e-09
2.2245337667533507,1.9100987644842645e-09
2.228534546909382,2.003318884112048e-09
2.2325353270654134,2.100807891297188e-09
2.2365361072214442,2.202747635230882e-09
2.2405368873774756,2.3093270890595267e-09
2.244537667533507,2.420742602466457e-09
2.248538447689538,2.5371981621650187e-09
2.252539227845569,2.6589056605164068e-09
2.2565400080016005,2.786085172483309e-09
2.2605407881576314,2.918965241142435e-09
2.2645415683136627,3.057783171976329e-09
2.268542348469694,3.2027853361755447e-09
2.2725431286257254,3.3542274831808137e-09
2.2765439087817563,3.5123750627056165e-09
2.2805446889377876,3.6775035564796644e-09
2.284545469093819,3.8498988199608365e-09
2.28854624924985,4.029857434266077e-09
2.292547029405881,4.217687068579101e-09
2.2965478095619125,4.413706853297584e-09
2.300548589717944,4.618247764182049e-09
2.3045493698739747,4.83165301778235e-09
2.308550150030006,5.054278478416255e-09
2.3125509301860374,5.286493076981286e-09
2.3165517103420683,5.528679241887844e-09
2.3205524904980996,5.781233342405299e-09
2.324553270654131,6.044566144717008e-09
2.328554050810162,6.3191032809896624e-09
2.332554830966193,6.605285731760591e-09
2.3365556111222245,6.903570321961282e-09
2.340556391278256,7.214430230892862e-09
2.3445571714342868,7.538355516476522e-09
2.348557951590318,7.875853654112505e-09
2.3525587317463494,8.22745009048087e-09
2.3565595119023803,8.593688812623184e-09
2.3605602920584117,8.975132932653534e-09
2.364561072214443,9.372365288456137e-09
2.3685618523704743,9.78598906071452e-09
2.3725626325265052,1.0216628406650074e-08
2.3765634126825366,1.0664929110830189e-08
2.380564192838568,1.1131559253424917e-08
2.384564972994599,1.1617209896295948e-08
2.38856575315063,1.2122595787296804e-08
2.3925665333066615,1.2648456083185645e-08
2.396567313462693,1.3195555091546337e-08
2.4005680936187237,1.3764683032120819e-08
2.404568873774755,1.4356656817966625e-08
2.4085696539307864,1.497232085685757e-08
2.4125704340868173,1.5612547873341837e-08
2.4165712142428486,1.627823975190015e-08
2.42057199439888,1.69703284016273e-08
2.424572774554911,1.7689776642885132e-08
2.428573554710942,1.843757911636793e-08
2.4325743348669735,1.9214763215045404e-08
2.436575115023005,2.0022390039425298e-08
2.4405758951790357,2.086155537661702e-08
2.444576675335067,2.173339070366063e-08
2.4485774554910984,2.2639064215600698e-08
2.4525782356471293,2.3579781878786455e-08
2.4565790158031606,2.4556788509895992e-08
2.460579795959192,2.5571368881170317e-08
2.4645805761152233,2.6624848852369698e-08
2.468581356271254,2.7718596529953815e-08
2.4725821364272855,2.8854023454010724e-08
2.476582916583317,3.003258581343551e-08
2.4805836967393478,3.1255785689914887e-08
2.484584476895379,3.2525172331220955e-08
2.4885852570514104,3.384234345437753e-08
2.4925860372074413,3.520894657923069e-08
2.4965868173634727,3.662668039298467e-08
2.500587597519504,3.809729614624142e-08
2.5045883776755353,3.962259908114349e-08
2.508589157831566,4.120444989214361e-08
2.5125899379875976,4.284476622002153e-08
2.516590718143629,4.454552417969844e-08
2.52059149829966,4.630875992244894e-08
2.524592278455691,4.81365712331012e-08
2.5285930586117225,5.003111916283114e-08
2.532593838767754,5.1994629698145824e-08
2.5365946189237847,5.402939546666578e-08
2.540595399079816,5.6137777480344187e-08
2.5445961792358474,5.8322206916706295e-08
2.5485969593918782,6.05851869387863e-08
2.5525977395479096,6.292929455434588e-08
2.556598519703941,6.53571825150442e-08
2.560599299859972,6.787158125620259e-08
2.564600080016003,7.047530087779139e-08
2.5686008601720345,7.31712331673198e-08
2.572601640328066,7.596235366528235e-08
2.5766024204840967,7.885172377380652e-08
2.580603200640128,8.184249290920383e-08
2.5846039807961594,8.493790069907596e-08
2.5886047609521903,8.814127922468346e-08
2.5926055411082216,9.14560553092191e-08
2.596606321264253,9.488575285272344e-08
2.6006071014202843,9.843399521429542e-08
2.604607881576315,1.0210450764235774e-07
2.6086086617323465,1.0590111975358499e-07
2.612609441888378,1.0982776806131727e-07
2.6166102220444087,1.1388849855408181e-07
2.62061100220044,1.1808746932498722e-07
2.6246117823564714,1.2242895325269013e-07
2.6286125625125027,1.2691734073467637e-07
2.6326133426685336,1.315571424735864e-07
2.636614122824565,1.3635299231729465e-07
2.6406149029805963,1.413096501535029e-07
2.644615683136627,1.464320048595784e-07
2.6486164632926585,1.5172507730841007e-07
2.65261724344869,1.5719402343096346e-07
2.6566180236047208,1.6284413733636543e-07
2.660618803760752,1.6868085449022283e-07
2.6646195839167834,1.7470975495190972e-07
2.6686203640728148,1.8093656667170688e-07
2.6726211442288457,1.873671688483555e-07
2.676621924384877,1.9400759534799246e-07
2.6806227045409083,2.0086403818515277e-07
2.6846234846969392,2.0794285106645488e-07
2.6886242648529706,2.152505529981566e-07
2.692625045009002,2.2279383195778904e-07
2.6966258251650332,2.3057954863120312e-07
2.700626605321064,2.3861474021538526e-07
2.7046273854770955,2.46906624288085e-07
2.708628165633127,2.5546260274486023e-07
2.7126289457891577,2.642902658044794e-07
2.716629725945189,2.7339739608335257e-07
2.7206305061012204,2.827919727397833e-07
2.7246312862572513,2.9248217568891306e-07
2.7286320664132826,3.0247638988909583e-07
2.732632846569314,3.127832097003641e-07
2.7366336267253453,3.234114433160827e-07
2.740634406881376,3.343701172682088e-07
2.7446351870374075,3.456684810072625e-07
2.748635967193439,3.573160115575805e-07
2.7526367473494697,3.6932241824871197e-07
2.756637527505501,3.8169764752391394e-07
2.7606383076615324,3.944518878260308e-07
2.7646390878175637,4.075955745622541e-07
2.7686398679735946,4.211393951480236e-07
2.772640648129626,4.3509429413089256e-07
2.7766414282856573,4.494714783953918e-07
2.780642208441688,4.6428242244958595e-07
2.7846429885977195,4.795388737938239e-07
2.788643768753751,4.952528583729334e-07
2.792644548909782,5.114366861122033e-07
2.796645329065813,5.281029565382435e-07
2.8006461092218444,5.452645644851316e-07
2.8046468893778758,5.629347058871795e-07
2.8086476695339067,5.811268836584576e-07
2.812648449689938,5.998549136601578e-07
2.8166492298459693,6.191329307566557e-07
2.820650010002,6.389753949607565e-07
2.8246507901580316,6.593970976689938e-07
2.828651570314063,6.804131679879122e-07
2.8326523504700942,7.020390791515653e-07
2.836653130626125,7.242906550316512e-07
2.8406539107821565,7.47184076740453e-07
2.844654690938188,7.707358893275808e-07
2.8486554710942187,7.949630085711493e-07
2.85265625125025,8.198827278642172e-07
2.8566570314062814,8.455127251970822e-07
2.8606578115623127,8.718710702360854e-07
2.8646585917183436,8.989762314998821e-07
2.868659371874375,9.268470836336729e-07
2.8726601520304063,9.555029147819209e-07
2.876660932186437,9.849634340607488e-07
2.8806617123424685,1.015248779130145e-06
2.8846624924985,1.0463795238670058e-06
2.8886632726545307,1.0783766861394894e-06
2.892664052810562,1.1112617356832825e-06
2.8966648329665934,1.1450566020809587e-06
2.9006656131226247,1.1797836828439133e-06
2.9046663932786556,1.2154658515990585e-06
2.908667173434687,1.252126466379527e-06
2.9126679535907183,1.2897893780206559e-06
2.916668733746749,1.3284789386619466e-06
2.9206695139027805,1.3682200103551044e-06
2.924670294058812,1.4090379737792457e-06
2.928671074214843,1.4509587370636095e-06
2.932671854370874,1.494008744718449e-06
2.9366726345269054,1.5382149866742135e-06
2.9406734146829367,1.583605007430494e-06
2.9446741948389676,1.6302069153143406e-06
2.948674974994999,1.6780493918488337e-06
2.9526757551510303,1.727161701232979e-06
2.956676535307061,1.7775736999320472e-06
2.9606773154630925,1.8293158463804505e-06
2.964678095619124,1.8824192107966777e-06
2.968678875775155,1.9369154851106896e-06
2.972679655931186,1.9928369930051174e-06
2.9766804360872174,2.050216700069473e-06
2.9806812162432488,2.1090882240690233e-06
2.9846819963992797,2.169485845328136e-06
2.988682776555311,2.231444517227678e-06
2.9926835567113423,2.294999876819501e-06
2.9966843368673737,2.3601882555548923e-06
3.0006851170234046,2.427046690130363e-06
3.004685897179436,2.495612933449073e-06
3.0086866773354672,2.5659254656998023e-06
3.012687457491498,2.6380235055525467e-06
3.0166882376475295,2.7119470214718486e-06
3.020689017803561,2.7877367431478127e-06
3.024689797959592,2.8654341730453018e-06
3.028690578115623,2.9450815980715136e-06
3.0326913582716544,3.0267221013618726e-06
3.0366921384276857,3.110399574185265e-06
3.0406929185837166,3.1961587279682754e-06
3.044693698739748,3.2840451064381e-06
3.0486944788957793,3.3741050978863147e-06
3.05269525905181,3.4663859475509046e-06
3.0566960392078415,3.560935770119409e-06
3.060696819363873,3.657803562351505e-06
3.064697599519904,3.7570392158216705e-06
3.068698379675935,3.858693529782823e-06
3.0726991598319664,3.962818224149803e-06
3.0766999399879977,4.069465952603712e-06
3.0807007201440286,4.178690315816801e-06
3.08470150030006,4.290545874797978e-06
3.0887022804560913,4.405088164359327e-06
3.0927030606121226,4.522373706702751e-06
3.0967038407681535,4.642460025128454e-06
3.100704620924185,4.76540565786304e-06
3.104705401080216,4.8912701720089284e-06
3.108706181236247,5.020114177615048e-06
3.1127069613922784,5.151999341866778e-06
3.1167077415483098,5.2869884033978005e-06
3.1207085217043407,5.4251451867218535e-06
3.124709301860372,5.5665346167848635e-06
3.1287100820164033,5.711222733637046e-06
3.1327108621724347,5.85927670722662e-06
3.1367116423284656,6.01076485231113e-06
3.140712422484497,6.1657566434900194e-06
3.1447132026405282,6.324322730357127e-06
3.148713982796559,6.486534952771156e-06
3.1527147629525905,6.652466356246291e-06
3.156715543108622,6.822191207461617e-06
3.160716323264653,6.995785009888229e-06
3.164717103420684,7.173324519535936e-06
3.1687178835767154,7.354887760816968e-06
3.1727186637327467,7.540554042527733e-06
3.1767194438887776,7.730403973947856e-06
3.180720224044809,7.924519481056168e-06
3.1847210042008403,8.122983822862283e-06
3.1887217843568716,8.325881607857056e-06
3.1927225645129025,8.533298810575033e-06
3.196723344668934,8.745322788274769e-06
3.200724124824965,8.962042297733438e-06
3.204724904980996,9.18354751215547e-06
3.2087256851370274,9.409930038194313e-06
3.2127264652930587,9.641282933089648e-06
3.2167272454490896,9.877700721914158e-06
3.220728025605121,1.0119279414936354e-05
3.2247288057611523,1.0366116525091295e-05
3.2287295859171836,1.0618311085564242e-05
3.2327303660732145,1.0875963667485586e-05
3.236731146229246,1.1139176397732876e-05
3.240731926385277,1.1408052976844797e-05
3.244732706541308,1.1682698697040621e-05
3.2487334866973394,1.1963220460350618e-05
3.2527342668533707,1.2249726796850789e-05
3.256735047009402,1.254232788300562e-05
3.260735827165433,1.2841135560114682e-05
3.2647366073214643,1.3146263352865745e-05
3.2687373874774956,1.3457826487990395e-05
3.2727381676335265,1.377594191302379e-05
3.276738947789558,1.41007283151668e-05
3.280739727945589,1.4432306140246739e-05
3.28474050810162,1.4770797611784402e-05
3.2887412882576514,1.5116326750154083e-05
3.2927420684136828,1.5469019391848747e-05
3.296742848569714,1.5829003208836084e-05
3.300743628725745,1.6196407728019538e-05
3.3047444088817763,1.6571364350787037e-05
3.3087451890378077,1.6954006372661453e-05
3.3127459691938386,1.7344469003040054e-05
3.31674674934987,1.7742889385030033e-05
3.3207475295059012,1.8149406615375314e-05
3.3247483096619326,1.8564161764470512e-05
3.3287490898179635,1.898729789647152e-05
3.332749869973995,1.941896008948795e-05
3.336750650130026,1.9859295455866072e-05
3.340751430286057,2.0308453162560078e-05
3.3447522104420884,2.0766584451583637e-05
3.3487529905981197,2.123384266054916e-05
3.3527537707541506,2.1710383243288464e-05
3.356754550910182,2.219636379055648e-05
3.3607553310662133,2.269194405081299e-05
3.3647561112222446,2.319728595108528e-05
3.3687568913782755,2.37125536179063e-05
3.372757671534307,2.423791339833557e-05
3.376758451690338,2.4773533881045602e-05
3.380759231846369,2.531958591749091e-05
3.3847600120024004,2.587624264314468e-05
3.3887607921584317,2.644367949880964e-05
3.392761572314463,2.7022074251997305e-05
3.396762352470494,2.761160701837433e-05
3.4007631326265253,2.8212460283279963e-05
3.4047639127825566,2.882481892330381e-05
3.4087646929385875,2.944887022793403e-05
3.412765473094619,3.0084803921263562e-05
3.41676625325065,3.073281218375706e-05
3.4207670334066815,3.139308967408393e-05
3.4247678135627124,3.206583355100258e-05
3.4287685937187438,3.2751243495306395e-05
3.432769373874775,3.344952173182109e-05
3.436770154030806,3.416087305145829e-05
3.4407709341868373,3.4885504833323435e-05
3.4447717143428687,3.562362706686753e-05
3.4487724944988996,3.6375452374095055e-05
3.452773274654931,3.7141196031815145e-05
3.4567740548109622,3.7921075993939174e-05
3.4607748349669936,3.871531291382453e-05
3.4647756151230245,3.9524130166657505e-05
3.468776395279056,4.034775387187989e-05
3.472777175435087,4.118641291565377e-05
3.476777955591118,4.204033897336337e-05
3.4807787357471494,4.290976653215397e-05
3.4847795159031807,4.379493291350126e-05
3.488780296059212,4.469607829581939e-05
3.492781076215243,4.561344573709132e-05
3.4967818563712743,4.654728119753943e-05
3.5007826365273056,4.749783356230792e-05
3.5047834166833365,4.846535466418485e-05
3.508784196839368,4.94500993063385e-05
3.512784976995399,5.0452325285083656e-05
3.51678575715143,5.1472293412654495e-05
3.5207865373074614,5.2510267540012114e-05
3.5247873174634927,5.3566514579652714e-05
3.528788097619524,5.464130452844309e-05
3.532788877775555,5.5734910490460985e-05
3.5367896579315863,5.6847608699845634e-05
3.5407904380876176,5.797967854366258e-05
3.5447912182436485,5.9131402584769964e-05
3.54879199839968,6.0303066584696844e-05
3.552792778555711,6.149495952651057e-05
3.5567935587117425,6.27073736377052e-05
3.5607943388677734,6.394060441306993e-05
3.5647951190238047,6.519495063756902e-05
3.568795899179836,6.647071440920831e-05
3.572796679335867,6.77682011619013e-05
3.5767974594918983,6.9087719688322e-05
3.5807982396479296,7.042958216274545e-05
3.584799019803961,7.179410416388807e-05
3.588799799959992,7.318160469771816e-05
3.592800580116023,7.459240622025628e-05
3.5968013602720545,7.602683466036286e-05
3.6008021404280854,7.748521944249423e-05
3.6048029205841168,7.896789350944925e-05
3.608803700740148,8.047519334507464e-05
3.612804480896179,8.20074589969644e-05
3.6168052610522103,8.356503409911195e-05
3.6208060412082417,8.514826589454066e-05
3.624806821364273,8.67575052579088e-05
3.628807601520304,8.839310671806218e-05
3.6328083816763352,9.005542848056742e-05
3.6368091618323666,9.174483245019438e-05
3.6408099419883975,9.34616842533647e-05
3.644810722144429,9.520635326055934e-05
3.64881150230046,9.697921260867114e-05
3.6528122824564915,9.878063922332119e-05
3.6568130626125224,0.00010061101384112699
3.6608138427685537,0.00010247072103190097
3.664814622924585,0.00010436014922082679
3.668815403080616,0.00010627969071055535
3.6728161832366473,0.00010822974170324667
3.6768169633926786,0.00011021070232256812
3.6808177435487095,0.00011222297663562246
3.684818523704741,0.00011426697267479365
3.688819303860772,0.00011634310245956908
3.6928200840168035,0.00011845178201824828
3.6968208641728344,0.00012059343140962574
3.7008216443288657,0.00012276847474455393
3.704822424484897,0.00012497734020748357
3.708823204640928,0.00012722046007789087
3.7128239847969593,0.0001294982707516361
3.7168247649529906,0.0001318112127622591
3.720825545109022,0.00013415973080216711
3.724826325265053,0.00013654427374375574
3.728827105421084,0.00013896529466043424
3.7328278855771155,0.00014142325084758208
3.7368286657331464,0.0001439186038433766
3.7408294458891778,0.0001464518194495723
3.744830226045209,0.00014902336775216192
3.74883100620124,0.00015163372314193102
3.7528317863572713,0.00015428336433494423
3.7568325665133027,0.00015697277439291645
3.760833346669334,0.00015970244074346268
3.764834126825365,0.00016247285520027413
3.7688349069813962,0.0001652845139831717
3.7728356871374276,0.00016813791773805282
3.7768364672934585,0.0001710335715567324
3.78083724744949,0.00017397198499665431
3.784838027605521,0.0001769536721005165
3.7888388077615525,0.0001799791514157566
3.7928395879175834,0.000183048946013924
3.7968403680736147,0.00018616358350993968
3.800841148229646,0.00018932359608122423
3.804841928385677,0.00019252952048670645
3.8088427085417083,0.000195781898085696
3.8128434886977396,0.00019908127485664687
3.816844268853771,0.00020242820141577321
3.820845049009802,0.0002058232330355383
3.824845829165833,0.0002092669296630012
3.8288466093218645,0.00021275985593805662
3.8328473894778954,0.0002163025812114868
3.8368481696339267,0.00021989567956292786
3.840848949789958,0.00022353972981864072
3.844849729945989,0.00022723531556920152
3.8488505101020203,0.00023098302518697656
3.8528512902580516,0.00023478345184349677
3.856852070414083,0.00023863719352666907
3.860852850570114,0.00024254485305783664
3.864853630726145,0.0002465070381086901
3.8688544108821765,0.000250524361217998
3.8728551910382074,0.0002545974398082321
3.8768559711942387,0.0002587268962019873
3.88085675135027,0.00026291335763824924
3.8848575315063014,0.0002671574562885358
3.8888583116623323,0.0002714598292728103
3.8928590918183636,0.00027582111867528844
3.896859871974395,0.0002802419715600594
3.900860652130426,0.0002847230399865058
3.904861432286457,0.00028926498102461496
3.9088622124424885,0.00029386845677004884
3.9128629925985194,0.0002985341343590888
3.9168637727545508,0.00030326268598339595
3.920864552910582,0.0003080547889045592
3.9248653330666134,0.0003129111254685249
3.9288661132226443,0.00031783238311978404
3.9328668933786757,0.00032281925441540033
3.936867673534707,0.00032787243703889053
3.940868453690738,0.00033299263381385
3.9448692338467692,0.0003381805527174418
3.9488700140028006,0.0003434369068936704
3.952870794158832,0.00034876241466649035
3.956871574314863,0.00035415779955269523
3.960872354470894,0.0003596237902746259
3.9648731346269255,0.0003651611207726754
3.9688739147829564,0.00037077053021762553
3.9728746949389877,0.000376452763022737
3.976875475095019,0.0003822085688556772
3.98087625525105,0.00038803870265023655
3.9848770354070813,0.00039394392461784746
3.9888778155631126,0.0003999250002588602
3.992878595719144,0.0004059827003736708
3.996879375875175,0.00041211780107363975
4.000880156031206,0.00041833108379171345
4.004880936187237,0.0004246233352929548
4.008881716343268,0.0004309953476848003
4.0128824964993,0.0004374479184270884
4.016883276655331,0.00044398185034191003
4.0208840568113615,0.0004505979516232617
4.024884836967393,0.0004572970358464036
4.028885617123424,0.00046407992197708273
4.032886397279455,0.00047094743438050193
4.036887177435487,0.0004779004028300464
4.040887957591518,0.0004849396625158383
4.044888737747549,0.0004920660540530357
4.04888951790358,0.0004992804234899221
4.052890298059611,0.000506583622315745
4.056891078215642,0.0005139765074683585
4.060891858371674,0.0005214599413416504
4.064892638527705,0.0005290347917926623
4.068893418683737,0.000536701932148614
4.0728941988397676,0.0005444622412135419
4.0768949789957984,0.0005523166032748354
4.08089575915183,0.0005602659081094864
4.084896539307861,0.0005683110509900671
4.088897319463892,0.0005764529326905692
4.092898099619924,0.0005846924594919089
4.096898879775955,0.0005930305431872643
4.100899659931986,0.0006014681010871406
4.104900440088017,0.0006100060560242178
4.108901220244048,0.0006186453363579189
4.112902000400079,0.0006273868759787955
4.116902780556111,0.0006362316143126599
4.120903560712142,0.0006451804963243728
4.124904340868173,0.0006542344725216039
4.1289051210242045,0.0006633944989580909
4.132905901180235,0.0006726615372368899
4.136906681336267,0.0006820365545131917
4.140907461492298,0.0006915205234970234
4.144908241648329,0.0007011144224556521
4.148909021804361,0.000710819235215711
4.152909801960392,0.0007206359511651257
4.1569105821164225,0.0007305655652548124
4.160911362272454,0.0007406090780000172
4.164912142428485,0.0007507674954815367
4.168912922584516,0.0007610418293466262
4.172913702740548,0.0007714330968096436
4.176914482896579,0.0007819423206524428
4.18091526305261,0.0007925705292245607
4.184916043208641,0.0008033187564431316
4.188916823364672,0.0008141880417924677
4.192917603520703,0.000825179430323561
4.196918383676735,0.0008362939726531315
4.200919163832766,0.0008475327249625696
4.204919943988798,0.0008588967489965432
4.2089207241448285,0.0008703871120614029
4.212921504300859,0.0008820048870232572
4.216922284456891,0.0008937511523058944
4.220923064612922,0.0009056269918883168
4.224923844768953,0.0009176334953021816
4.228924624924985,0.0009297717576288249
4.232925405081016,0.0009420428794960987
4.236926185237047,0.0009544479670749978
4.240926965393078,0.0009669881320759635
4.244927745549109,0.0009796644917448717
4.24892852570514,0.0009924781688589656
4.252929305861172,0.0010054302917222617
4.256930086017203,0.0010185219941609353
4.260930866173234,0.001031754415518313
4.2649316463292655,0.0010451287006496277
4.268932426485296,0.0010586459999164996
4.272933206641328,0.0010723074691812728
4.276933986797359,0.0010861142698008937
4.28093476695339,0.0011000675686206813
4.284935547109422,0.0011141685379678645
4.288936327265453,0.0011284183556446409
4.2929371074214835,0.0011428182049212613
4.296937887577515,0.0011573692745286543
4.300938667733546,0.0011720727586508215
4.304939447889577,0.0011869298569171104
4.308940228045609,0.001201941774394007
4.31294100820164,0.0012171097215768513
4.316941788357671,0.0012324349143812093
4.320942568513702,0.0012479185741340044
4.324943348669733,0.0012635619275643737
4.328944128825765,0.0012793662067943253
4.332944908981796,0.0012953326493290182
4.336945689137827,0.0013114624980469138
4.340946469293859,0.0013277570011895816
4.3449472494498895,0.001344217412351295
4.34894802960592,0.0013608449904683323
4.352948809761952,0.001377640999808096
4.356949589917983,0.0013946067099577862
4.360950370074014,0.0014117433958130963
4.364951150230046,0.0014290523375664215
4.368951930386077,0.0014465348206948872
4.3729527105421075,0.0014641921359481607
4.376953490698139,0.0014820255793359946
4.38095427085417,0.001500036452115419
4.384955051010201,0.0015182260607777796
4.388955831166233,0.0015365957170355837
4.392956611322264,0.0015551467378088603
4.396957391478296,0.0015738804452115262
4.4009581716343265,0.0015927981665373042
4.404958951790357,0.0016119012342455377
4.408959731946389,0.0016311909859466661
4.41296051210242,0.0016506687643873482
4.416961292258451,0.0016703359174356867
4.420962072414483,0.0016901937980657662
4.424962852570514,0.001710243764342249
4.4289636327265445,0.00173048717940455
4.432964412882576,0.0017509254114508547
4.436965193038607,0.0017715598337219663
4.440965973194638,0.001792391824484625
4.44496675335067,0.0018134227670148816
4.448967533506701,0.00183465404958106
4.452968313662732,0.0018560870654265767
4.456969093818763,0.0018777232127523916
4.460969873974794,0.0018995638946992396
4.464970654130826,0.001921610519329835
4.468971434286857,0.0019438644996104988
4.472972214442888,0.001966327253392737
4.47697299459892,0.0019890002033946595
4.4809737747549505,0.002011884777181842
4.484974554910981,0.002034982407148404
4.488975335067013,0.002058294530497342
4.492976115223044,0.002081822589221116
4.496976895379075,0.0021055680300816203
4.500977675535107,0.0021295323045901348
4.504978455691138,0.0021537168689869006
4.5089792358471685,0.002178123184220615
4.5129800160032,0.0022027527159276367
4.516980796159231,0.002227606934410817
4.520981576315262,0.0022526873146182756
4.524982356471294,0.0022779953361219585
4.528983136627325,0.002303532483095794
4.5329839167833565,0.002329300244293867
4.536984696939387,0.0023553001130280278
4.540985477095418,0.0023815335871456753
4.54498625725145,0.0024080021690069497
4.548987037407481,0.002434707365462023
4.552987817563512,0.0024616506878278595
4.556988597719544,0.0024888336518650357
4.560989377875575,0.00251625777775414
4.5649901580316055,0.002543924590072017
4.568990938187637,0.0025718356177678453
4.572991718343668,0.0025999923941389235
4.576992498499699,0.0026283964568063044
4.580993278655731,0.0026570493476901318
4.584994058811762,0.002685952612984834
4.588994838967793,0.0027151078031341534
4.592995619123824,0.0027445164728057726
4.596996399279855,0.002774180180865964
4.600997179435887,0.0028041004903538377
4.604997959591918,0.0028342789684555397
4.608998739747949,0.0028647171864781065
4.612999519903981,0.0028954167198232727
4.6170003000600115,0.002926379147960843
4.621001080216042,0.0029576060544021588
4.625001860372074,0.0029890990266730304
4.629002640528105,0.003020859656286859
4.633003420684136,0.0030528895387171564
4.637004200840168,0.003085190273370086
4.641004980996199,0.003117763463556942
4.6450057611522295,0.0031506107164660287
4.649006541308261,0.003183733643134839
4.653007321464292,0.003217133858421573
4.657008101620323,0.003250812980976875
4.661008881776355,0.0032847726332149796
4.665009661932386,0.0033190144412851095
4.6690104420884175,0.0033535400350423045
4.673011222244448,0.0033883510480182703
4.677012002400479,0.0034234491173920642
4.681012782556511,0.0034588358839603515
4.685013562712542,0.0034945129921078993
4.689014342868573,0.0035304820897774708
4.693015123024605,0.003566744828439746
4.6970159031806356,0.003603302863063102
4.7010166833366664,0.0036401578520831755
4.705017463492698,0.003677311457372226
4.709018243648729,0.003714765344208174
4.71301902380476,0.0037525211812439417
4.717019803960792,0.0037905806404760047
4.721020584116823,0.00382894539721339
4.7250213642728545,0.003867617130045899
4.729022144428885,0.003906597520812621
4.733022924584916,0.0039458882545703846
4.737023704740948,0.003985491019561317
4.741024484896979,0.004025407507180975
4.74502526505301,0.004065639411946208
4.749026045209042,0.004106188431462481
4.7530268253650725,0.004147056266391405
4.757027605521103,0.0041882446204180145
4.761028385677135,0.004229755200217889
4.765029165833166,0.004271589715423902
4.769029945989197,0.004313749878593427
4.773030726145229,0.0043562374051745985
4.77703150630126,0.0043990540134731205
4.7810322864572905,0.004442201424618427
4.785033066613322,0.004485681362530042
4.789033846769353,0.004529495553883698
4.793034626925385,0.004573645728077136
4.797035407081416,0.004618133617196089
4.801036187237447,0.004662960955979761
4.8050369673934785,0.004708129481786677
4.809037747549509,0.004753640934559776
4.81303852770554,0.004799497056791745
4.817039307861572,0.004845699593490541
4.821040088017603,0.004892250292143831
4.825040868173634,0.004939150902684283
4.829041648329666,0.0049864031774542366
4.8330424284856965,0.005034008871170419
4.837043208641727,0.005081969740888212
4.841043988797759,0.00513028754596652
4.84504476895379,0.005178964048031495
4.849045549109821,0.005228001010941296
4.853046329265853,0.005277400200749633
4.857047109421884,0.005327163385670123
4.8610478895779154,0.005377292336039846
4.865048669733946,0.0054277888242831715
4.869049449889977,0.005478654624875458
4.873050230046009,0.005529891514306473
4.87705101020204,0.005581501271043564
4.881051790358071,0.005633485675495701
4.885052570514103,0.005685846509975903
4.8890533506701335,0.005738585558664508
4.893054130826164,0.005791704607572544
4.897054910982196,0.005845205444504354
4.901055691138227,0.005899089859020365
4.905056471294258,0.005953359642400071
4.90905725145029,0.006008016587604291
4.913058031606321,0.006063062489238102
4.9170588117623515,0.0061184991435131245
4.921059591918383,0.006174328348209657
4.925060372074414,0.006230551902639495
4.929061152230446,0.006287171607607549
4.933061932386477,0.006344189265374455
4.937062712542508,0.006401606679618357
4.9410634926985395,0.006459425655396837
4.94506427285457,0.006517647999108898
4.949065053010601,0.006576275518456919
4.953065833166633,0.006635310022408114
4.957066613322664,0.0066947533211563545
4.961067393478695,0.0067546072260838315
4.965068173634727,0.006814873549722319
4.9690689537907575,0.006875554105715175
4.973069733946788,0.006936650708778058
4.97707051410282,0.006998165174660778
4.981071294258851,0.007060099320108579
4.985072074414882,0.007122454962822905
4.989072854570914,0.0071852339214232164
4.993073634726945,0.0072484380154073085
4.997074414882976,0.007312069065113287
5.001075195039007,0.0073761288916798975
5.005075975195038,0.007440619317007492
5.00907675535107,0.007505542163719353
5.013077535507101,0.007570899255122398
5.017078315663132,0.007636692415167729
5.021079095819164,0.007702923468411532
5.0250798759751945,0.007769594239976162
5.029080656131225,0.007836706555510274
5.033081436287257,0.007904262241149701
5.037082216443288,0.007972263123478223
5.041082996599319,0.008040711029487958
5.045083776755351,0.008109607786540022
5.049084556911382,0.008178955222324681
5.0530853370674125,0.008248755164822492
5.057086117223444,0.008319009442264106
5.061086897379475,0.008389719883090913
5.065087677535507,0.00846088831591569
5.069088457691538,0.008532516569482559
5.073089237847569,0.008604606472627655
5.0770900180036005,0.008677159854239147
5.081090798159631,0.008750178543218164
5.085091578315662,0.008823664368437985
5.089092358471694,0.008897619158705473
5.093093138627725,0.008972044742720665
5.097093918783756,0.009046942949037268
5.101094698939788,0.009122315606022755
5.1050954790958185,0.00919816454181869
5.109096259251849,0.009274491584300777
5.113097039407881,0.009351298561039358
5.117097819563912,0.009428587299259593
5.121098599719943,0.009506359625801307
5.125099379875975,0.00958461736707936
5.129100160032006,0.009663362349044243
5.133100940188037,0.009742596397141657
5.137101720344068,0.009822321336273029
5.141102500500099,0.009902538990756061
5.145103280656131,0.009983251184284172
5.149104060812162,0.01006445973988749
5.153104840968193,0.010146166479892395
5.1571056211242245,0.010228373225882291
5.161106401280255,0.010311081798658021
5.165107181436286,0.010394294018197069
5.169107961592318,0.010478011703615394
5.173108741748349,0.010562236673126271
5.17710952190438,0.01064697074400165
5.181110302060412,0.010732215732532026
5.185111082216443,0.010817973453986862
5.189111862372474,0.01090424572257492
5.193112642528505,0.010991034351404999
5.197113422684536,0.01107834115244589
5.201114202840568,0.011166167936487307
5.205114982996599,0.011254516513099904
5.20911576315263,0.011343388690596234
5.2131165433086615,0.011432786275991222
5.217117323464692,0.011522711074962118
5.221118103620723,0.011613164891810428
5.225118883776755,0.011704149529421273
5.229119663932786,0.011795666789224725
5.233120444088817,0.011887718471156477
5.237121224244849,0.011980306373618606
5.2411220044008795,0.012073432293440307
5.24512278455691,0.012167098025838765
5.249123564712942,0.012261305364380163
5.253124344868973,0.012356056100940548
5.257125125025005,0.01245135202566692
5.261125905181036,0.012547194926938125
5.265126685337067,0.012643586591326146
5.269127465493098,0.012740528803557057
5.273128245649129,0.012838023346472317
5.27712902580516,0.012936072000990173
5.281129805961192,0.01303467654606665
5.285130586117223,0.01313383875865714
5.289131366273254,0.013233560413677818
5.2931321464292855,0.013333843283967283
5.297132926585316,0.013434689140247678
5.301133706741347,0.013536099751086581
5.305134486897379,0.013638076882858747
5.30913526705341,0.01374062229970762
5.313136047209441,0.013843737763507297
5.317136827365473,0.013947425033824637
5.3211376075215036,0.014051685867880375
5.325138387677535,0.014156522020512296
5.329139167833566,0.014261935244136452
5.333139947989597,0.014367927288709333
5.337140728145629,0.014474499901690783
5.34114150830166,0.014581654828005459
5.345142288457691,0.014689393810006078
5.3491430686137225,0.014797718587435036
5.353143848769753,0.014906630897387176
5.357144628925784,0.015016132474273153
5.361145409081816,0.015126225049780909
5.365146189237847,0.015236910352839375
5.369146969393878,0.015348190109581005
5.37314774954991,0.015460066043304639
5.3771485297059405,0.015572539874438792
5.381149309861971,0.01568561332050446
5.385150090018003,0.015799288096078577
5.389150870174034,0.015913565912757208
5.393151650330066,0.016028448479118954
5.397152430486097,0.01614393750068837
5.401153210642128,0.01626003467989967
5.405153990798159,0.016376741716060364
5.40915477095419,0.016494060305314886
5.413155551110221,0.0166119921406082
5.417156331266253,0.016730538911651025
5.421157111422284,0.016849702304882065
5.425157891578315,0.016969484003433028
5.4291586717343465,0.017089885687093704
5.433159451890377,0.01721090903227471
5.437160232046408,0.017332555711973112
5.44116101220244,0.01745482739573646
5.445161792358471,0.017577725749627633
5.449162572514502,0.017701252436189776
5.453163352670534,0.01782540911441057
5.4571641328265645,0.01795019743968791
5.461164912982596,0.0180756190637946
5.465165693138627,0.018201675634843564
5.469166473294658,0.01832836879725377
5.47316725345069,0.01845570019171399
5.477168033606721,0.018583671455150615
5.481168813762752,0.018712284220691565
5.4851695939187834,0.018841540117632914
5.489170374074814,0.0189714407714042
5.493171154230845,0.019101987803534653
5.497171934386877,0.01923318283162003
5.501172714542908,0.019365027469287213
5.505173494698939,0.01949752332616235
5.509174274854971,0.019630672007835873
5.5131750550110015,0.01976447511582992
5.517175835167032,0.01989893424756504
5.521176615323064,0.020034050996326457
5.525177395479095,0.020169826951231404
5.529178175635127,0.02030626369719649
5.533178955791158,0.02044336281490422
5.537179735947189,0.020581125880770792
5.54118051610322,0.020719554466913637
5.545181296259251,0.02085865014111821
5.549182076415282,0.020998414466807277
5.553182856571314,0.021138849003007044
5.557183636727345,0.02127995530431597
5.561184416883376,0.02142173492087266
5.5651851970394075,0.02156418939832479
5.569185977195438,0.02170732027779628
5.573186757351469,0.021851129095856462
5.577187537507501,0.021995617384488884
5.581188317663532,0.022140786671059873
5.585189097819564,0.02228663847828716
5.589189877975595,0.02243317432420907
5.5931906581316255,0.022580395722154287
5.597191438287657,0.022728304180709962
5.601192218443688,0.022876901203692592
5.605192998599719,0.023026188290116437
5.609193778755751,0.023176166934163796
5.613194558911782,0.023326838625154694
5.617195339067813,0.02347820484751733
5.621196119223844,0.02363026708075745
5.625196899379875,0.023783026799429233
5.629197679535906,0.023936485473105343
5.633198459691938,0.024090644566348428
5.637199239847969,0.024245505538680368
5.641200020004,0.024401069844554073
5.645200800160032,0.02455733893332455
5.6492015803160625,0.024714314249220087
5.653202360472094,0.024871997231312663
5.657203140628125,0.025030389313490598
5.661203920784156,0.025189491924429437
5.665204700940188,0.02534930648756401
5.669205481096219,0.025509834421059776
5.67320626125225,0.025671077137785717
5.677207041408281,0.025833036045286584
5.681207821564312,0.02599571254575366
5.685208601720343,0.026159108035999225
5.689209381876375,0.026323223907428247
5.693210162032406,0.026488061546011098
5.697210942188437,0.026653622332256714
5.7012117223444685,0.026819907641185945
5.705212502500499,0.02698691884230457
5.70921328265653,0.027154657299576876
5.713214062812562,0.027323124371398205
5.717214842968593,0.027492321410570984
5.721215623124625,0.02766224976427606
5.725216403280656,0.027832910774048137
5.7292171834366865,0.028004305775750114
5.733217963592718,0.02817643609954658
5.737218743748749,0.02834930306987869
5.74121952390478,0.028522908005439947
5.745220304060812,0.02869725221914839
5.749221084216843,0.02887233701812448
5.753221864372874,0.029048163703664334
5.757222644528905,0.029224733571215716
5.761223424684936,0.029402047910353623
5.765224204840967,0.029580108004755603
5.769224984996999,0.02975891513217755
5.77322576515303,0.029938470564429536
5.777226545309061,0.03011877556735301
5.7812273254650925,0.03029983140079526
5.785228105621123,0.030481639318586943
5.789228885777155,0.030664200568518818
5.793229665933186,0.03084751639231776
5.797230446089217,0.031031588025624633
5.801231226245249,0.031216416697970033
5.80523200640128,0.03140200363275299
5.809232786557311,0.0315883500472177
5.813233566713342,0.03177545715243055
5.817234346869373,0.03196332615325889
5.821235127025404,0.03215195824834827
5.825235907181436,0.03234135463010082
5.829236687337467,0.0325315164846529
5.833237467493498,0.03272244499185474
5.8372382476495295,0.03291414132524709
5.84123902780556,0.03310660665204229
5.845239807961591,0.033299842133100666
5.849240588117623,0.03349384892291167
5.853241368273654,0.03368862816957209
5.857242148429686,0.03388418101476556
5.861242928585717,0.034080508593742204
5.8652437087417475,0.034277612035298236
5.869244488897779,0.034475492461756505
5.87324526905381,0.03467415098894479
5.877246049209841,0.03487358872617851
5.881246829365873,0.035073806776239114
5.885247609521904,0.03527480623535592
5.889248389677935,0.035476588193185526
5.893249169833966,0.03567915373279425
5.897249949989997,0.035882503930637986
5.901250730146028,0.036086639856544186
5.90525151030206,0.03629156257369277
5.909252290458091,0.036497273138597464
5.913253070614122,0.036703772601089014
5.9172538507701535,0.03691106200429553
5.921254630926184,0.03711914238462438
5.925255411082216,0.03732801477174655
5.929256191238247,0.037537680188576346
5.933256971394278,0.037748139651255876
5.93725775155031,0.03795939416913769
5.941258531706341,0.038171444744766615
5.9452593118623716,0.03838429237386323
5.949260092018403,0.03859793804530784
5.953260872174434,0.03881238274112395
5.957261652330465,0.03902762743646012
5.961262432486497,0.039243673099576
5.965263212642528,0.039460520691825075
5.969263992798559,0.03967817116763815
5.9732647729545905,0.03989662547450996
5.977265553110621,0.040115884552980215
5.981266333266653,0.04033594933662211
5.985267113422684,0.04055682075202344
5.989267893578715,0.040778499718774446
5.993268673734747,0.041000987149450684
5.997269453890778,0.04122428394960042
6.0012702340468085,0.041448391017728445
6.00527101420284,0.04167330924528198
6.009271794358871,0.041899039516637815
6.013272574514902,0.04212558270908665
6.017273354670934,0.042352939692819995
6.021274134826965,0.04258111133091639
6.025274914982996,0.042810098479327575
6.029275695139027,0.04303990198686651
6.033276475295058,0.04327052269519202
6.037277255451089,0.043501961438797206
6.041278035607121,0.043734219044996754
6.045278815763152,0.043967296333913414
6.049279595919184,0.04420119411846602
6.0532803760752145,0.044435913204356775
6.057281156231245,0.04467145439006018
6.061281936387277,0.04490781846680933
6.065282716543308,0.045145006218585415
6.069283496699339,0.04538301842210532
6.073284276855371,0.045621855846811415
6.077285057011402,0.04586151925485808
6.0812858371674325,0.046102009401102116
6.085286617323464,0.04634332703309184
6.089287397479495,0.04658547289105479
6.093288177635526,0.046828447707889534
6.097288957791558,0.04707225220915266
6.101289737947589,0.047316887113049315
6.10529051810362,0.04756235313042475
6.1092912982596514,0.04780865096475128
6.113292078415682,0.048055781312120495
6.117292858571714,0.048303744861233754
6.121293638727745,0.04855254229339151
6.125294418883776,0.048802174282484644
6.129295199039808,0.04905264149498564
6.133295979195839,0.049303944589938864
6.1372967593518695,0.04955608421895192
6.141297539507901,0.04980906102618784
6.145298319663932,0.050062875648355126
6.149299099819963,0.05031752871470083
6.153299879975995,0.05057302084700149
6.157300660132026,0.05082935265955539
6.161301440288057,0.05108652475917469
6.165302220444088,0.051344537745177936
6.169303000600119,0.051603392209382086
6.17330378075615,0.051863088736096456
6.177304560912182,0.05212362790211335
6.181305341068213,0.05238501027670285
6.185306121224245,0.05264723642160589
6.1893069013802755,0.052910306891025424
6.193307681536306,0.05317422223162356
6.197308461692338,0.053438982982511776
6.201309241848369,0.05370458967524653
6.2053100220044,0.05397104283382246
6.209310802160432,0.054238342974667265
6.213311582316463,0.05450649060663506
6.2173123624724935,0.05477548623100128
6.221313142628525,0.055045330341457595
6.225313922784556,0.0553160234241062
6.229314702940587,0.055587565957454246
6.233315483096619,0.05585995841241001
6.23731626325265,0.05613320125227756
6.241317043408681,0.05640729493275187
6.245317823564712,0.05668223990191572
6.249318603720743,0.05695803660023237
6.253319383876775,0.05723468546054484
6.257320164032806,0.05751218690807038
6.261320944188837,0.05779054136039637
6.265321724344869,0.05806974922747752
6.2693225045009,0.05834981091163081
6.2733232846569305,0.05863072680753379
6.277324064812962,0.058912497302221145
6.281324844968993,0.05919512277508078
6.285325625125024,0.059478603597850926
6.289326405281056,0.05976294013461896
6.293327185437087,0.060048132741816584
6.297327965593118,0.060334181768219225
6.301328745749149,0.06062108755494279
6.30532952590518,0.06090885043544175
6.309330306061211,0.06119747073550742
6.313331086217243,0.06148694877326533
6.317331866373274,0.06177728485917444
6.321332646529306,0.062068479296025776
6.3253334266853365,0.062360532378939945
6.329334206841367,0.06265344439536633
6.333334986997399,0.06294721562508307
6.33733576715343,0.06324184634019472
6.341336547309461,0.06353733680513207
6.345337327465493,0.06383368727665155
6.349338107621524,0.06413089800383463
6.3533388877775545,0.0644289692280875
6.357339667933586,0.0647279011831414
6.361340448089617,0.06502769409505102
6.365341228245648,0.06532834818219702
6.36934200840168,0.06562986365528439
6.373342788557711,0.06593224071734273
6.3773435687137425,0.06623547956372897
6.381344348869773,0.06653958038212521
6.385345129025804,0.06684454335254128
6.389345909181836,0.06715036864731594
6.393346689337867,0.06745705643111674
6.397347469493898,0.06776460686094257
6.40134824964993,0.06807302008612383
6.4053490298059605,0.0683822962483247
6.409349809961991,0.06869243548154555
6.413350590118023,0.06900343791212293
6.417351370274054,0.06931530365873284
6.421352150430085,0.06962803283239297
6.425352930586117,0.06994162553646455
6.429353710742148,0.07025608186665394
6.433354490898179,0.07057140191101746
6.43735527105421,0.07088758574996057
6.441356051210241,0.07120463345624453
6.445356831366273,0.07152254509498607
6.449357611522304,0.07184132072366306
6.453358391678335,0.07216096039211645
6.457359171834367,0.07248146414255244
6.4613599519903975,0.07280283200954804
6.465360732146428,0.07312506402005468
6.46936151230246,0.0734481601934002
6.473362292458491,0.0737721205412944
6.477363072614522,0.07409694506783149
6.481363852770554,0.07442263376949662
6.485364632926585,0.07474918663516698
6.4893654130826155,0.07507660364611923
6.493366193238647,0.07540488477603222
6.497366973394678,0.07573402999099263
6.501367753550709,0.07606403924949935
6.505368533706741,0.07639491250246769
6.509369313862772,0.0767266496932365
6.5133700940188035,0.07705925075757095
6.517370874174834,0.07739271562367016
6.521371654330865,0.07772704421217011
6.525372434486897,0.0780622364361521
6.529373214642928,0.07839829220114614
6.533373994798959,0.07873521140513776
6.537374774954991,0.07907299393857473
6.5413755551110215,0.07941163968437065
6.545376335267052,0.07975114851791368
6.549377115423084,0.08009152030707356
6.553377895579115,0.08043275491220422
6.557378675735146,0.08077485218615309
6.561379455891178,0.08111781197426939
6.565380236047209,0.08146163411440593
6.5693810162032396,0.08180631843693115
6.573381796359271,0.08215186476473459
6.577382576515302,0.0824982729132325
6.581383356671334,0.08284554269037608
6.585384136827365,0.08319367389666048
6.589384916983396,0.08354266632513008
6.593385697139428,0.08389251976138758
6.5973864772954585,0.084243233983601
6.601387257451489,0.08459480876251227
6.605388037607521,0.0849472438614446
6.609388817763552,0.08530053903631221
6.613389597919583,0.08565469403562523
6.617390378075615,0.08600970860050175
6.621391158231646,0.0863655824646739
6.6253919383876765,0.08672231535449773
6.629392718543708,0.0870799069889617
6.633393498699739,0.08743835707969486
6.63739427885577,0.08779766533097683
6.641395059011802,0.0881578314397456
6.645395839167833,0.08851885509560806
6.6493966193238645,0.08888073598084821
6.653397399479895,0.08924347377043573
6.657398179635926,0.08960706813203931
6.661398959791958,0.08997151872603246
6.665399739947989,0.0903368252055024
6.66940052010402,0.09070298721626538
6.673401300260052,0.09107000439687048
6.6774020804160825,0.09143787637861384
6.681402860572113,0.091806602785546
6.685403640728145,0.0921761832344841
6.689404420884176,0.09254661733502156
6.693405201040207,0.09291790468953884
6.697405981196239,0.09329004489321255
6.70140676135227,0.09366303753402849
6.7054075415083005,0.09403688219279092
6.709408321664332,0.09441157844313365
6.713409101820363,0.09478712585153079
6.717409881976395,0.09516352397730712
6.721410662132426,0.09554077237265363
6.725411442288457,0.09591887058263193
6.729412222444489,0.09629781814519081
6.7334130026005194,0.09667761459117577
6.73741378275655,0.09705825944434143
6.741414562912582,0.09743975222136175
6.745415343068613,0.0978220924318431
6.749416123224644,0.09820527957833593
6.753416903380676,0.09858931315634617
6.757417683536707,0.09897419265434884
6.7614184636927375,0.09935991755379775
6.765419243848769,0.09974648732913938
6.7694200240048,0.1001339014478258
6.773420804160832,0.10052215937032472
6.777421584316863,0.10091126055013425
6.781422364472894,0.10130120443379599
6.7854231446289255,0.10169199046090435
6.789423924784956,0.10208361806412392
6.793424704940987,0.10247608666919802
6.797425485097019,0.10286939569496623
6.80142626525305,0.10326354455337142
6.805427045409081,0.103658532649479
6.809427825565113,0.1040543593814879
6.8134286057211435,0.10445102414074162
6.817429385877174,0.1048485263117458
6.821430166033206,0.10524686527217866
6.825430946189237,0.10564604039290601
6.829431726345268,0.10604605103799379
6.8334325065013,0.10644689656472316
6.837433286657331,0.10684857632360434
6.841434066813362,0.10725108965838832
6.845434846969393,0.10765443590608431
6.849435627125424,0.10805861439697255
6.853436407281456,0.10846362445461628
6.857437187437487,0.10886946539587826
6.861437967593518,0.10927613653093611
6.8654387477495495,0.10968363716329396
6.86943952790558,0.11009196658979856
6.873440308061611,0.11050112410065467
6.877441088217643,0.1109111089794376
6.881441868373674,0.11132192050311016
6.885442648529705,0.1117335579420354
6.889443428685737,0.11214602055999374
6.893444208841768,0.11255930761419548
6.8974449889977985,0.11297341835529907
6.90144576915383,0.1133883520274222
6.905446549309861,0.1138041078681608
6.909447329465893,0.11422068510860282
6.913448109621924,0.11463808297334203
6.917448889777955,0.11505630068049692
6.9214496699339865,0.11547533744172257
6.925450450090017,0.11589519246222911
6.929451230246048,0.11631586494079509
6.93345201040208,0.11673735406978537
6.937452790558111,0.11715965903516554
6.941453570714142,0.11758277901651837
6.945454350870174,0.1180067131870576
6.9494551310262045,0.11843146071364925
6.953455911182235,0.11885702075682171
6.957456691338267,0.11928339247078523
6.961457471494298,0.11971057500344748
6.965458251650329,0.12013856749642945
6.969459031806361,0.12056736908508124
6.973459811962392,0.1209969788985019
6.977460592118423,0.12142739605955058
6.981461372274454,0.12185861968486798
6.985462152430485,0.12229064888488858
6.989462932586517,0.1227234827638615
6.993463712742548,0.12315712041986367
6.997464492898579,0.12359156094481907
7.0014652730546105,0.12402680342451498
7.005466053210641,0.12446284693861774
7.009466833366672,0.12489969056069206
7.013467613522704,0.12533733335821529
7.017468393678735,0.1257757743925959
7.021469173834766,0.1262150127191906
7.025469953990798,0.12665504738732314
7.0294707341468285,0.12709587744029777
7.033471514302859,0.12753750191542107
7.037472294458891,0.1279799198440142
7.041473074614922,0.1284231302514361
7.045473854770954,0.12886713215709744
7.049474634926985,0.12931192457447763
7.053475415083016,0.12975750651114376
7.0574761952390475,0.1302038769687701
7.061476975395078,0.1306510349431521
7.065477755551109,0.13109897942422594
7.069478535707141,0.13154770939608906
7.073479315863172,0.13199722383701068
7.077480096019203,0.13244752171945912
7.081480876175235,0.13289860201011205
7.0854816563312655,0.13335046366987827
7.089482436487296,0.1338031056539173
7.093483216643328,0.1342565269116512
7.097483996799359,0.13471072638679
7.10148477695539,0.13516570301734687
7.105485557111422,0.1356214557356537
7.109486337267453,0.13607798346838512
7.113487117423484,0.13653528513657245
7.117487897579515,0.13699335965562282
7.121488677735546,0.13745220593533997
7.125489457891578,0.13791182287993997
7.129490238047609,0.13837220938807107
7.13349101820364,0.13883336435283222
7.1374917983596715,0.13929528666179253
7.141492578515702,0.13975797519700772
7.145493358671733,0.140221428835041
7.149494138827765,0.1406856464469818
7.153494918983796,0.14115062689846175
7.157495699139827,0.141616369049679
7.161496479295859,0.14208287175541046
7.1654972594518895,0.14255013386503598
7.169498039607921,0.1430181542225551
7.173498819763952,0.14348693166660642
7.177499599919983,0.1439564650304871
7.181500380076015,0.14442675314217018
7.185501160232046,0.14489779482432633
7.189501940388077,0.1453695888943417
7.193502720544108,0.145842134164337
7.197503500700139,0.1463154294411872
7.20150428085617,0.14678947352654012
7.205505061012202,0.1472642652168356
7.209505841168233,0.14773980330332828
7.213506621324264,0.14821608657210117
7.217507401480296,0.14869311380408834
7.2215081816363265,0.14917088377509777
7.225508961792357,0.14964939525582188
7.229509741948389,0.15012864701186746
7.23351052210442,0.15060863780376582
7.237511302260452,0.1510893663870002
7.241512082416483,0.15157083151202
7.245512862572514,0.15205303192426267
7.249513642728545,0.15253596636417416
7.253514422884576,0.15301963356722623
7.257515203040607,0.15350403226393905
7.261515983196639,0.15398916117989792
7.26551676335267,0.1544750190357752
7.269517543508701,0.15496160454734953
7.2735183236647325,0.15544891642552774
7.277519103820763,0.15593695337635874
7.281519883976794,0.15642571410106088
7.285520664132826,0.15691519729603753
7.289521444288857,0.15740540165289668
7.293522224444888,0.15789632585847357
7.29752300460092,0.15838796859484916
7.3015237847569505,0.15888032853937128
7.305524564912982,0.15937340436467112
7.309525345069013,0.15986719473868727
7.313526125225044,0.160361698324686
7.317526905381076,0.16085691378127925
7.321527685537107,0.16135283976244355
7.325528465693138,0.1618494749175448
7.329529245849169,0.16234681789135347
7.3335300260052,0.1628448673240686
7.337530806161231,0.16334362185133672
7.341531586317263,0.1638430801042715
7.345532366473294,0.16434324070947431
7.349533146629325,0.16484410228905444
7.3535339267853566,0.16534566346065005
7.3575347069413874,0.16584792283744884
7.361535487097418,0.16635087902820705
7.36553626725345,0.1668545306372707
7.369537047409481,0.1673588762645955
7.373537827565513,0.16786391450576676
7.377538607721544,0.1683696439520227
7.381539387877575,0.1688760631902717
7.385540168033606,0.16938317080311222
7.389540948189637,0.1698909653688582
7.393541728345668,0.1703994454615531
7.3975425085017,0.17090860965099613
7.401543288657731,0.17141845650275628
7.405544068813762,0.17192898457820222
7.4095448489697935,0.1724401924345122
7.413545629125824,0.1729520786247015
7.417546409281855,0.1734646416976442
7.421547189437887,0.17397788019808588
7.425547969593918,0.17449179266667167
7.429548749749949,0.17500637763996357
7.433549529905981,0.1755216336504627
7.4375503100620115,0.1760375592266286
7.441551090218043,0.17655415289289889
7.445551870374074,0.17707141316971386
7.449552650530105,0.17758933857353104
7.453553430686137,0.17810792761685101
7.457554210842168,0.17862717880823797
7.461554990998199,0.17914709065233617
7.46555577115423,0.1796676616498944
7.469556551310261,0.180188890297786
7.473557331466292,0.18071077508902614
7.477558111622324,0.18123331451279995
7.481558891778355,0.18175650705447383
7.485559671934386,0.1822803511956255
7.4895604520904175,0.1828048454140561
7.493561232246448,0.18332998818381685
7.497562012402479,0.18385577797522837
7.501562792558511,0.18438221325490095
7.505563572714542,0.18490929248575277
7.509564352870574,0.18543701412703642
7.513565133026605,0.18596537663435375
7.517565913182636,0.18649437845968106
7.521566693338667,0.18702401805138616
7.525567473494698,0.18755429385425193
7.529568253650729,0.18808520430949507
7.533569033806761,0.18861674785478935
7.537569813962792,0.1891489229242841
7.541570594118823,0.18968172794862337
7.5455713742748545,0.19021516135497252
7.549572154430885,0.19074922156703317
7.553572934586916,0.19128390700506537
7.557573714742948,0.19181921608591074
7.561574494898979,0.19235514722301172
7.56557527505501,0.19289169882642943
7.569576055211042,0.19342886930287037
7.5735768353670725,0.1939666570557017
7.577577615523104,0.19450506048497584
7.581578395679135,0.19504407798744544
7.585579175835166,0.1955837079565933
7.589579955991198,0.1961239487826445
7.593580736147229,0.1966647988525912
7.59758151630326,0.19720625655021262
7.601582296459291,0.19774832025609745
7.605583076615322,0.1982909883476589
7.609583856771353,0.19883425919916264
7.613584636927385,0.19937813118174313
7.617585417083416,0.1999226026634243
7.621586197239447,0.20046767200914367
7.6255869773954785,0.20101333758076684
7.629587757551509,0.20155959773711607
7.633588537707541,0.2021064508339825
7.637589317863572,0.2026538952241537
7.641590098019603,0.2032019292574301
7.645590878175635,0.20375055128064953
7.649591658331666,0.20429975963770167
7.6535924384876965,0.2048495526695546
7.657593218643728,0.20539992871427246
7.661593998799759,0.20595088610703705
7.66559477895579,0.20650242318016826
7.669595559111822,0.20705453826314313
7.673596339267853,0.20760722968261913
7.677597119423884,0.20816049576245116
7.6815978995799155,0.2087143348237172
7.685598679735946,0.20926874518473237
7.689599459891977,0.20982372516107506
7.693600240048009,0.21037927306560433
7.69760102020404,0.21093538720848137
7.701601800360072,0.21149206589718922
7.705602580516103,0.2120493074365558
7.7096033606721335,0.21260711012876854
7.713604140828165,0.21316547227340293
7.717604920984196,0.21372439216743333
7.721605701140227,0.214283868105265
7.725606481296259,0.21484389837874385
7.72960726145229,0.2154044812771798
7.733608041608321,0.2159656150873729
7.737608821764352,0.21652729809362475
7.741609601920383,0.2170895285777662
7.745610382076414,0.21765230481917291
7.749611162232446,0.21821562509478726
7.753611942388477,0.21877948767913977
7.757612722544508,0.21934389084436756
7.7616135027005395,0.2199088328602351
7.76561428285657,0.22047431199415377
7.769615063012602,0.22104032651120487
7.773615843168633,0.22160687467415646
7.777616623324664,0.22217395474348495
7.781617403480696,0.22274156497739506
7.785618183636727,0.22330970363184016
7.7896189637927575,0.22387836896054122
7.793619743948789,0.2244475592150103
7.79762052410482,0.2250172726445655
7.801621304260851,0.22558750749635514
7.805622084416883,0.22615826201537492
7.809622864572914,0.22672953444449212
7.813623644728945,0.2273013230244581
7.817624424884976,0.22787362599393707
7.821625205041007,0.2284464415895207
7.825625985197038,0.22901976804574747
7.82962676535307,0.2295936035951262
7.833627545509101,0.23016794646815353
7.837628325665133,0.23074279489333444
7.841629105821164,0.23131814709720125
7.8456298859771945,0.23189400130433294
7.849630666133226,0.23247035573737768
7.853631446289257,0.2330472086170713
7.857632226445288,0.23362455816225505
7.86163300660132,0.23420240258989694
7.865633786757351,0.23478074011511296
7.869634566913382,0.23535956895118368
7.873635347069413,0.2359388873095748
7.877636127225444,0.2365186933999604
7.881636907381475,0.23709898543023467
7.885637687537507,0.23767976160653986
7.889638467693538,0.23826102013328054
7.893639247849569,0.23884275921314668
7.8976400280056005,0.23942497704712767
7.901640808161631,0.24000767183453847
7.905641588317663,0.24059084177303347
7.909642368473694,0.2411744850586295
7.913643148629725,0.24175859988572512
7.917643928785757,0.24234318444711625
7.921644708941788,0.242928236934019
7.9256454890978185,0.24351375553608948
7.92964626925385,0.24409973844144062
7.933647049409881,0.24468618383666063
7.937647829565912,0.24527308990683533
7.941648609721944,0.24586045483556818
7.945649389877975,0.24644827680499376
7.949650170034006,0.24703655399580088
7.953650950190037,0.24762528458725352
7.957651730346068,0.2482144667572049
7.961652510502099,0.24880409868212117
7.965653290658131,0.24939417853709678
7.969654070814162,0.2499847044958756
7.973654850970194,0.2505756747308695
7.9776556311262246,0.2511670874131764
7.9816564112822554,0.2517589407126013
7.985657191438287,0.25235123279767313
7.989657971594318,0.25294396183566226
7.993658751750349,0.25353712599260286
7.997659531906381,0.25413072343331106
8.001660312062413,0.25472475232140107
8.005661092218443,0.255319210819305
8.009661872374474,0.2559140970882928
8.013662652530506,0.25650940928848903
8.017663432686536,0.25710514557889497
8.021664212842568,0.25770130411740333
8.0256649929986,0.2582978830608146
8.02966577315463,0.25889488056486465
8.033666553310661,0.2594922947842352
8.037667333466693,0.26009012387257496
8.041668113622723,0.26068836598251743
8.045668893778755,0.2612870192657011
8.049669673934787,0.26188608187278284
8.053670454090817,0.2624855519534645
8.057671234246849,0.26308542765650234
8.06167201440288,0.26368570712973194
8.06567279455891,0.2642863885200831
8.069673574714942,0.2648874699735985
8.073674354870974,0.26548894963545355
8.077675135027004,0.2660908256499683
8.081675915183036,0.2666930961606374
8.085676695339068,0.2672957593101354
8.089677475495098,0.26789881324034076
8.09367825565113,0.2685022560923583
8.097679035807161,0.269106086006526
8.101679815963191,0.2697103011224423
8.105680596119223,0.2703148995789818
8.109681376275255,0.2709198795143098
8.113682156431285,0.2715252390659033
8.117682936587316,0.27213097637056693
8.121683716743348,0.2727370895644541
8.125684496899378,0.27334357678307925
8.12968527705541,0.27395043616133874
8.133686057211442,0.2745576658335318
8.137686837367474,0.2751652639333692
8.141687617523504,0.27577322859399794
8.145688397679535,0.27638155794801983
8.149689177835567,0.2769902501275009
8.153689957991597,0.2775993032639981
8.157690738147629,0.27820871548856974
8.16169151830366,0.278818484931796
8.16569229845969,0.27942860972379724
8.169693078615722,0.2800390879942484
8.173693858771754,0.28064991787239857
8.177694638927784,0.2812610974870857
8.181695419083816,0.28187262496675747
8.185696199239848,0.28248449843948525
8.189696979395878,0.28309671603298103
8.19369775955191,0.2837092758746188
8.197698539707941,0.28432217609144583
8.201699319863971,0.28493541481020135
8.205700100020003,0.2855489901573376
8.209700880176035,0.28616290025903124
8.213701660332065,0.28677714324120246
8.217702440488097,0.2873917172295327
8.221703220644129,0.2880066203494794
8.225704000800159,0.28862185072629504
8.22970478095619,0.2892374064850422
8.233705561112222,0.28985328575060965
8.237706341268252,0.29046948664773053
8.241707121424284,0.2910860073009996
8.245707901580316,0.29170284583488737
8.249708681736346,0.2923200003737567
8.253709461892377,0.29293746904188117
8.25771024204841,0.29355524996346266
8.261711022204441,0.29417334126264266
8.265711802360471,0.2947917410635222
8.269712582516503,0.29541044749017903
8.273713362672535,0.29602945866668057
8.277714142828565,0.29664877271710477
8.281714922984596,0.2972683877655492
8.285715703140628,0.29788830193615545
8.289716483296658,0.2985085133531184
8.29371726345269,0.29912902014070797
8.297718043608722,0.29974982042327963
8.301718823764752,0.3003709123252931
8.305719603920783,0.30099229397133
8.309720384076815,0.30161396348610636
8.313721164232845,0.3022359189944889
8.317721944388877,0.3028581586215163
8.321722724544909,0.30348068049240584
8.325723504700939,0.3041034827325759
8.32972428485697,0.30472656346765986
8.333725065013002,0.3053499208235191
8.337725845169032,0.30597355292626427
8.341726625325064,0.30659745790226584
8.345727405481096,0.30722163387817164
8.349728185637126,0.30784607898092
8.353728965793158,0.3084707913377595
8.35772974594919,0.30909576907626213
8.36173052610522,0.30972101032433624
8.365731306261251,0.3103465132102453
8.369732086417283,0.3109722758626224
8.373732866573313,0.3115982964104826
8.377733646729345,0.3122245729832446
8.381734426885377,0.3128511037107379
8.385735207041407,0.3134778867232231
8.389735987197438,0.31410492015140545
8.39373676735347,0.3147322021264506
8.397737547509502,0.31535973077999774
8.401738327665532,0.3159875042441744
8.405739107821564,0.31661552065161547
8.409739887977596,0.3172437781354737
8.413740668133626,0.3178722748294357
8.417741448289657,0.3185010088677366
8.421742228445689,0.31912997838517454
8.425743008601719,0.3197591815171275
8.42974378875775,0.3203886163995642
8.433744568913783,0.3210182811690606
8.437745349069813,0.3216481739628166
8.441746129225844,0.322278292918666
8.445746909381876,0.32290863617509485
8.449747689537906,0.32353920187125096
8.453748469693938,0.3241699881469671
8.45774924984997,0.32480099314276395
8.461750030006,0.3254322149998718
8.465750810162032,0.3260636518602469
8.469751590318063,0.32669530186657614
8.473752370474093,0.32732716316229826
8.477753150630125,0.3279592338916193
8.481753930786157,0.3285915121995215
8.485754710942187,0.3292239962317785
8.489755491098219,0.32985668413497177
8.49375627125425,0.3304895740565032
8.49775705141028,0.3311226641446079
8.501757831566312,0.3317559525483695
8.505758611722344,0.3323894374177337
8.509759391878374,0.3330231169035194
8.513760172034406,0.3336569891574376
8.517760952190438,0.33429105233209977
8.521761732346468,0.33492530458103353
8.5257625125025,0.3355597440586989
8.529763292658531,0.33619436892049626
8.533764072814563,0.3368291773227836
8.537764852970593,0.3374641674228901
8.541765633126625,0.3380993373791261
8.545766413282657,0.33873468535080176
8.549767193438687,0.33937020949823526
8.553767973594718,0.340005907982768
8.55776875375075,0.3406417789667786
8.56176953390678,0.341277820613696
8.565770314062812,0.34191403108800883
8.569771094218844,0.34255040855528446
8.573771874374874,0.3431869511821777
8.577772654530905,0.3438236571364462
8.581773434686937,0.3444605245869616
8.585774214842967,0.3450975517037193
8.589774994998999,0.34573473665786125
8.59377577515503,0.34637207762167943
8.59777655531106,0.3470095727686309
8.601777335467093,0.3476472202733505
8.605778115623124,0.3482850183116671
8.609778895779154,0.34892296506061016
8.613779675935186,0.3495610586984274
8.617780456091218,0.35019929740459443
8.621781236247248,0.3508376793598276
8.62578201640328,0.35147620274609837
8.629782796559311,0.3521148657466415
8.633783576715341,0.35275366654597257
8.637784356871373,0.3533926033298953
8.641785137027405,0.3540316742855185
8.645785917183435,0.35467087760126376
8.649786697339467,0.3553102114668814
8.653787477495499,0.35594967407345846
8.65778825765153,0.35658926361343746
8.66178903780756,0.35722897828061795
8.665789817963592,0.3578688162701813
8.669790598119624,0.35850877577869145
8.673791378275654,0.35914885500411103
8.677792158431686,0.35978905214581697
8.681792938587718,0.3604293654046047
8.685793718743748,0.3610697929827057
8.68979449889978,0.3617103330837984
8.693795279055811,0.36235098391301734
8.697796059211841,0.3629917436769653
8.701796839367873,0.363632610583728
8.705797619523905,0.36427358284288036
8.709798399679935,0.36491465866550415
8.713799179835966,0.36555583626419413
8.717799959991998,0.3661971138530733
8.721800740148028,0.3668384896477976
8.72580152030406,0.3674799618655777
8.729802300460092,0.36812152872518145
8.733803080616122,0.36876318844694955
8.737803860772154,0.3694049392528024
8.741804640928185,0.3700467793662582
8.745805421084215,0.3706887070124342
8.749806201240247,0.37133072041806947
8.753806981396279,0.37197281781152525
8.757807761552309,0.3726149974228015
8.76180854170834,0.3732572574835474
8.765809321864372,0.3738995962270706
8.769810102020402,0.37454201188834735
8.773810882176434,0.37518450270403736
8.777811662332466,0.37582706691249024
8.781812442488496,0.37646970275375613
8.785813222644528,0.3771124084696007
8.78981400280056,0.3777551823035107
8.793814782956591,0.3783980225007072
8.797815563112621,0.37904092730815253
8.801816343268653,0.3796838949745701
8.805817123424685,0.3803269237504418
8.809817903580715,0.3809700118880271
8.813818683736747,0.38161315764137066
8.817819463892778,0.3822563592663142
8.821820244048808,0.3828996150205029
8.82582102420484,0.3835429231633989
8.829821804360872,0.38418628195629123
8.833822584516902,0.38482968966230324
8.837823364672934,0.38547314454640613
8.841824144828966,0.38611664487542796
8.845824924984996,0.3867601889180583
8.849825705141027,0.38740377494486833
8.85382648529706,0.38804740122831144
8.85782726545309,0.3886910660427366
8.861828045609121,0.389334767664399
8.865828825765153,0.38997850437146847
8.869829605921183,0.3906222744440401
8.873830386077215,0.3912660761641399
8.877831166233246,0.39190990781574253
8.881831946389276,0.39255376768477157
8.885832726545308,0.39319765405911505
8.88983350670134,0.3938415652286336
8.89383428685737,0.3944854994851681
8.897835067013402,0.39512945512255104
8.901835847169433,0.39577343043661384
8.905836627325463,0.39641742372519945
8.909837407481495,0.39706143328816634
8.913838187637527,0.3977054574274026
8.917838967793557,0.3983494944468339
8.921839747949589,0.3989935426524286
8.92584052810562,0.3996376003522136
8.929841308261652,0.40028166585627595
8.933842088417682,0.4009257374767784
8.937842868573714,0.40156981352796384
8.941843648729746,0.4022138923261672
8.945844428885776,0.40285797218981934
8.949845209041808,0.40350205143946344
8.95384598919784,0.40414612839775543
8.95784676935387,0.40479020138947996
8.961847549509901,0.405434268741554
8.965848329665933,0.4060783287830358
8.969849109821963,0.4067223798451382
8.973849889977995,0.40736642026123093
8.977850670134027,0.40801044836685235
8.981851450290057,0.408654462499718
8.985852230446088,0.40929846099972783
8.98985301060212,0.40994244220897397
8.99385379075815,0.41058640447175176
8.997854570914182,0.4112303461345656
9.001855351070214,0.41187426554613593
9.005856131226244,0.4125181610574113
9.009856911382276,0.4131620310215742
9.013857691538307,0.41380587379404826
9.017858471694337,0.41444968773250634
9.021859251850369,0.41509347119688267
9.0258600320064,0.4157372225493746
9.02986081216243,0.4163809401544535
9.033861592318463,0.4170246223788744
9.037862372474494,0.4176682675916794
9.041863152630524,0.41831187416420973
9.045863932786556,0.4189554404701113
9.049864712942588,0.41959896488534043
9.05386549309862,0.4202424457881778
9.05786627325465,0.4208858815592278
9.061867053410682,0.42152927058143363
9.065867833566713,0.42217261124007854
9.069868613722743,0.4228159019227973
9.073869393878775,0.4234591410195832
9.077870174034807,0.4241023269227923
9.081870954190837,0.4247454580271562
9.085871734346869,0.4253885327297835
9.0898725145029,0.4260315494301714
9.09387329465893,0.42667450653020955
9.097874074814962,0.4273174024341893
9.101874854970994,0.42796023554881246
9.105875635127024,0.42860300428319376
9.109876415283056,0.4292457070488711
9.113877195439088,0.4298883422598123
9.117877975595118,0.43053090833242114
9.12187875575115,0.4311734036855453
9.125879535907181,0.431815826740481
9.129880316063211,0.43245817592098224
9.133881096219243,0.43310044965326905
9.137881876375275,0.43374264636602755
9.141882656531305,0.4343847644904239
9.145883436687336,0.4350268024601078
9.149884216843368,0.4356687587112183
9.153884996999398,0.43631063168239237
9.15788577715543,0.43695241981477007
9.161886557311462,0.43759412155200117
9.165887337467492,0.4382357353402523
9.169888117623524,0.43887725962821256
9.173888897779555,0.43951869286709955
9.177889677935585,0.44016003351066824
9.181890458091617,0.440801280015213
9.185891238247649,0.4414424308395788
9.18989201840368,0.4420834844451615
9.19389279855971,0.44272443929591965
9.197893578715743,0.4433652938583786
9.201894358871774,0.4440060466016337
9.205895139027804,0.4446466959973613
9.209895919183836,0.4452872405198214
9.213896699339868,0.4459276786458631
9.217897479495898,0.4465680088549342
9.22189825965193,0.4472082296290828
9.225899039807961,0.44784833945296554
9.229899819963991,0.4484883368138548
9.233900600120023,0.4491282202016397
9.237901380276055,0.4497679881088368
9.241902160432085,0.45040763903058967
9.245902940588117,0.45104717146468637
9.249903720744149,0.4516865839115495
9.253904500900179,0.4523258748742507
9.25790528105621,0.4529650428585199
9.261906061212242,0.4536040863727381
9.265906841368272,0.45424300392795586
9.269907621524304,0.4548817940378924
9.273908401680336,0.4555204552189401
9.277909181836366,0.4561589859901729
9.281909961992397,0.45679738487335
9.28591074214843,0.45743565039291934
9.28991152230446,0.45807378107602825
9.293912302460491,0.45871177545252073
9.297913082616523,0.4593496320549521
9.301913862772553,0.4599873494185834
9.305914642928585,0.4606249260813948
9.309915423084616,0.46126236058408737
9.313916203240646,0.4618996514700884
9.317916983396678,0.46253679728555613
9.32191776355271,0.4631737965793835
9.325918543708742,0.4638106479032058
9.329919323864772,0.4644473498114029
9.333920104020804,0.4650839008611067
9.337920884176835,0.46572029961220074
9.341921664332865,0.4663565446273299
9.345922444488897,0.46699263447190775
9.349923224644929,0.467628567714108
9.353924004800959,0.46826434292488694
9.35792478495699,0.46889995867797246
9.361925565113022,0.4695354135498782
9.365926345269052,0.4701707061199033
9.369927125425084,0.47080583497014017
9.373927905581116,0.471440798685475
9.377928685737146,0.47207559585359593
9.381929465893178,0.4727102250649924
9.38593024604921,0.4733446849129669
9.38993102620524,0.47397897399363187
9.393931806361271,0.47461309090592085
9.397932586517303,0.4752470342515805
9.401933366673333,0.4758808026351917
9.405934146829365,0.4765143946641587
9.409934926985397,0.47714780894872505
9.413935707141427,0.4777810441019653
9.417936487297458,0.478414098739799
9.42193726745349,0.479046971480993
9.42593804760952,0.4796796609471614
9.429938827765552,0.4803121657627695
9.433939607921584,0.4809444845551427
9.437940388077614,0.481576615954465
9.441941168233646,0.4822085585937876
9.445941948389677,0.4828403111090272
9.44994272854571,0.4834718721389756
9.45394350870174,0.4841032403252963
9.457944288857771,0.4847344143125338
9.461945069013803,0.4853653927481177
9.465945849169833,0.4859961742823579
9.469946629325865,0.4866267575684614
9.473947409481896,0.4872571412625235
9.477948189637926,0.4878873240235374
9.481948969793958,0.48851730451339553
9.48594974994999,0.4891470813968975
9.48995053010602,0.4897766533417434
9.493951310262052,0.490406019018549
9.497952090418083,0.4910351771008407
9.501952870574113,0.4916641262650606
9.505953650730145,0.4922928651905728
9.509954430886177,0.4929213925596626
9.513955211042207,0.4935497070575405
9.517955991198239,0.4941778073723466
9.52195677135427,0.49480569219515685
9.5259575515103,0.4954333602199753
9.529958331666332,0.4960608101437474
9.533959111822364,0.4966880406663602
9.537959891978394,0.4973150504906457
9.541960672134426,0.49794183832237715
9.545961452290458,0.49856840287028237
9.549962232446488,0.4991947428460398
9.55396301260252,0.4998208569642829
9.557963792758551,0.500446743942603
9.561964572914581,0.50107240250155
9.565965353070613,0.5016978313646426
9.569966133226645,0.5023230292583574
9.573966913382675,0.5029479949121459
9.577967693538707,0.5035727270584264
9.581968473694738,0.5041972244325921
9.58596925385077,0.5048214857730136
9.5899700340068,0.5054455098210353
9.593970814162832,0.5060692953209883
9.597971594318864,0.5066928410201826
9.601972374474894,0.5073161456689166
9.605973154630925,0.5079392080204714
9.609973934786957,0.5085620268311256
9.613974714942987,0.5091846008601454
9.617975495099019,0.5098069288697925
9.62197627525505,0.5104290096253237
9.62597705541108,0.5110508418949993
9.629977835567113,0.5116724244500771
9.633978615723144,0.5122937560648197
9.637979395879174,0.5129148355164926
9.641980176035206,0.5135356615853718
9.645980956191238,0.5141562330547403
9.649981736347268,0.5147765487108924
9.6539825165033,0.5153966073431392
9.657983296659332,0.5160164077438011
9.661984076815362,0.5166359487082192
9.665984856971393,0.5172552290347537
9.669985637127425,0.5178742475247811
9.673986417283455,0.5184930029827082
9.677987197439487,0.5191114942159566
9.681987977595519,0.5197297200349802
9.685988757751549,0.5203476792532579
9.68998953790758,0.5209653706872999
9.693990318063612,0.5215827931566427
9.697991098219642,0.5221999454838606
9.701991878375674,0.5228168264945576
9.705992658531706,0.523433435017375
9.709993438687736,0.5240497698839919
9.713994218843768,0.5246658299291227
9.7179949989998,0.5252816139905268
9.721995779155831,0.5258971209089973
9.725996559311861,0.5265123495283796
9.729997339467893,0.5271272986955526
9.733998119623925,0.5277419672604476
9.737998899779955,0.5283563540760401
9.741999679935986,0.5289704579983541
9.746000460092018,0.5295842778864627
9.750001240248048,0.5301978126024873
9.75400202040408,0.5308110610116012
9.758002800560112,0.5314240219820336
9.762003580716142,0.5320366943850634
9.766004360872174,0.5326490770950241
9.770005141028205,0.5332611689893059
9.774005921184235,0.5338729689483596
9.778006701340267,0.5344844758556865
9.782007481496299,0.5350956885978504
9.786008261652329,0.5357066060644754
9.79000904180836,0.5363172271482453
9.794009821964393,0.5369275507449016
9.798010602120423,0.5375375757532561
9.802011382276454,0.5381473010751768
9.806012162432486,0.5387567256155954
9.810012942588516,0.5393658482825122
9.814013722744548,0.5399746679869881
9.81801450290058,0.5405831836431559
9.82201528305661,0.5411913941682092
9.826016063212641,0.5417992984824115
9.830016843368673,0.5424068955090934
9.834017623524703,0.5430141841746552
9.838018403680735,0.5436211634085626
9.842019183836767,0.544227832143356
9.846019963992799,0.5448341893146416
9.850020744148829,0.5454402338610959
9.85402152430486,0.5460459647244721
9.858022304460892,0.5466513808495879
9.862023084616922,0.5472564811843343
9.866023864772954,0.5478612646796764
9.870024644928986,0.5484657302896523
9.874025425085016,0.5490698769713663
9.878026205241047,0.5496737036850049
9.88202698539708,0.5502772093938212
9.88602776555311,0.5508803930641417
9.890028545709141,0.5514832536653728
9.894029325865173,0.5520857901699888
9.898030106021203,0.5526880015535396
9.902030886177235,0.5532898867946471
9.906031666333266,0.5538914448750119
9.910032446489296,0.5544926747794043
9.914033226645328,0.5550935754956715
9.91803400680136,0.555694146014734
9.92203478695739,0.5562943853305872
9.926035567113422,0.5568942924403002
9.930036347269454,0.557493866344015
9.934037127425484,0.5580931060449483
9.938037907581515,0.5586920105493935
9.942038687737547,0.5592905788667144
9.946039467893577,0.5598888100093476
9.950040248049609,0.5604867029928062
9.95404102820564,0.5610842568356743
9.95804180836167,0.5616814705596119
9.962042588517702,0.5622783431893457
9.966043368673734,0.5628748737526809
9.970044148829764,0.5634710612804913
9.974044928985796,0.5640669048067243
9.978045709141828,0.5646624033683956
9.98204648929786,0.5652575560055944
9.98604726945389,0.5658523617614785
9.990048049609921,0.5664468196822793
9.994048829765953,0.5670409288172928
9.998049609921983,0.5676346882188872
10.002050390078015,0.5682280969424984
10.006051170234047,0.5688211540466308
10.010051950390077,0.5694138585928534
10.014052730546108,0.5700062096458068
10.01805351070214,0.570598206273194
10.02205429085817,0.5711898475457847
10.026055071014202,0.5717811325374131
10.030055851170234,0.572372060324979
10.034056631326264,0.5729626299884407
10.038057411482296,0.5735528406108275
10.042058191638327,0.5741426912782247
10.046058971794357,0.5747321810797794
10.05005975195039,0.5753213091076996
10.054060532106421,0.5759100744572555
10.058061312262451,0.5764984762267695
10.062062092418483,0.5770865135176287
10.066062872574514,0.5776741854342715
10.070063652730544,0.5782614910841968
10.074064432886576,0.578848429577957
10.078065213042608,0.5794350000291553
10.082065993198638,0.5800212015544538
10.08606677335467,0.5806070332735607
10.090067553510702,0.5811924943092395
10.094068333666732,0.5817775837872994
10.098069113822763,0.5823623008366047
10.102069893978795,0.5829466445890614
10.106070674134825,0.5835306141796233
10.110071454290857,0.5841142087462935
10.114072234446889,0.5846974274301143
10.11807301460292,0.5852802693751746
10.12207379475895,0.5858627337286025
10.126074574914982,0.5864448196405702
10.130075355071014,0.5870265262642824
10.134076135227044,0.5876078527559911
10.138076915383076,0.5881887982749777
10.142077695539108,0.5887693619835634
10.146078475695138,0.5893495430471004
10.15007925585117,0.5899293406339757
10.154080036007201,0.5905087539156066
10.158080816163231,0.5910877820664402
10.162081596319263,0.5916664242639533
10.166082376475295,0.5922446796886489
10.170083156631325,0.5928225475240527
10.174083936787357,0.5934000269567207
10.178084716943388,0.5939771171762277
10.182085497099418,0.5945538173751672
10.18608627725545,0.5951301267491581
10.190087057411482,0.5957060444968304
10.194087837567512,0.5962815698198347
10.198088617723544,0.5968567019228358
10.202089397879575,0.5974314400135111
10.206090178035605,0.5980057833025482
10.210090958191637,0.5985797310036456
10.214091738347669,0.5991532823335095
10.218092518503699,0.599726436511852
10.22209329865973,0.6002991927613924
10.226094078815763,0.6008715503078467
10.230094858971793,0.601443508379939
10.234095639127824,0.6020150662093848
10.238096419283856,0.6025862230309065
10.242097199439886,0.6031569780822127
10.246097979595918,0.6037273306040105
10.25009875975195,0.6042972798399994
10.254099539907982,0.6048668250368664
10.258100320064012,0.605435965444288
10.262101100220043,0.606004700314927
10.266101880376075,0.6065730289044271
10.270102660532105,0.6071409504714186
10.274103440688137,0.6077084642775092
10.278104220844169,0.6082755695872863
10.282105001000199,0.6088422656683117
10.28610578115623,0.6094085517911226
10.290106561312262,0.6099744272292271
10.294107341468292,0.6105398912591034
10.298108121624324,0.6111049431602015
10.302108901780356,0.6116695822149286
10.306109681936386,0.6122338077086624
10.310110462092418,0.612797618929741
10.31411124224845,0.613361015169461
10.31811202240448,0.6139239957220742
10.322112802560511,0.6144865598847911
10.326113582716543,0.6150487069577689
10.330114362872573,0.6156104362441233
10.334115143028605,0.6161717470499111
10.338115923184636,0.6167326386841383
10.342116703340666,0.6172931104587529
10.346117483496698,0.6178531616886461
10.35011826365273,0.6184127916916465
10.35411904380876,0.6189719997885188
10.358119823964792,0.619530785302963
10.362120604120824,0.6200891475616119
10.366121384276854,0.6206470858940252
10.370122164432885,0.6212045996326907
10.374122944588917,0.6217616881130227
10.378123724744949,0.6223183506733531
10.382124504900979,0.622874586654938
10.38612528505701,0.6234303954019483
10.390126065213042,0.6239857762614703
10.394126845369072,0.6245407285835022
10.398127625525104,0.6250952517209535
10.402128405681136,0.625649345029637
10.406129185837166,0.6262030078682724
10.410129965993198,0.6267562395984836
10.41413074614923,0.6273090395847883
10.41813152630526,0.6278614071946083
10.422132306461291,0.6284133417982511
10.426133086617323,0.6289648427689223
10.430133866773353,0.6295159094827137
10.434134646929385,0.6300665413186037
10.438135427085417,0.6306167376584543
10.442136207241447,0.6311664978870071
10.446136987397479,0.6317158213918832
10.45013776755351,0.6322647075635793
10.45413854770954,0.6328131557954617
10.458139327865572,0.6333611654837705
10.462140108021604,0.633908736027612
10.466140888177634,0.6344558668289524
10.470141668333666,0.6350025572926248
10.474142448489697,0.6355488068263182
10.478143228645727,0.6360946148405784
10.48214400880176,0.636639980748803
10.486144788957791,0.6371849039672405
10.490145569113821,0.6377293839149849
10.494146349269853,0.6382734200139776
10.498147129425885,0.638817011689
10.502147909581915,0.6393601583676689
10.506148689737946,0.6399028594804429
10.510149469893978,0.640445114460605
10.51415025005001,0.6409869227442758
10.51815103020604,0.641528283770396
10.522151810362072,0.6420691969807348
10.526152590518103,0.6426096618198786
10.530153370674133,0.6431496777352339
10.534154150830165,0.6436892441770189
10.538154930986197,0.6442283605982666
10.542155711142227,0.6447670264548155
10.546156491298259,0.64530524120531
10.55015727145429,0.6458430043111983
10.55415805161032,0.6463803152367262
10.558158831766352,0.6469171734489373
10.562159611922384,0.6474535784176643
10.566160392078414,0.6479895296155344
10.570161172234446,0.6485250265179578
10.574161952390478,0.6490600686031297
10.578162732546508,0.6495946553520259
10.58216351270254,0.6501287862483976
10.586164292858571,0.6506624607787709
10.590165073014601,0.6511956784324434
10.594165853170633,0.6517284387014786
10.598166633326665,0.6522607410807043
10.602167413482695,0.6527925850677097
10.606168193638727,0.653323970162841
10.610168973794758,0.6538548958691995
10.614169753950788,0.6543853616926381
10.61817053410682,0.6549153671417542
10.622171314262852,0.6554449117278944
10.626172094418882,0.6559739949651412
10.630172874574914,0.6565026163703191
10.634173654730946,0.6570307754629856
10.638174434886976,0.6575584717654271
10.642175215043007,0.6580857048026632
10.64617599519904,0.6586124741024293
10.650176775355071,0.6591387791951893
10.654177555511101,0.6596646196141208
10.658178335667133,0.660189994895115
10.662179115823164,0.660714904576776
10.666179895979194,0.6612393482004144
10.670180676135226,0.6617633253100424
10.674181456291258,0.662286835452375
10.678182236447288,0.662809878176822
10.68218301660332,0.6633324530354866
10.686183796759352,0.6638545595831635
10.690184576915382,0.6643761973773317
10.694185357071413,0.6648973659781536
10.698186137227445,0.6654180649484714
10.702186917383475,0.6659382938538013
10.706187697539507,0.6664580522623333
10.710188477695539,0.6669773397449236
10.714189257851569,0.6674961558750955
10.7181900380076,0.6680145002290321
10.722190818163632,0.6685323723855761
10.726191598319662,0.669049771926223
10.730192378475694,0.669566698435117
10.734193158631726,0.6700831514990533
10.738193938787756,0.6705991307074667
10.742194718943788,0.6711146356524336
10.74619549909982,0.6716296659286645
10.75019627925585,0.6721442211335039
10.754197059411881,0.672658300866925
10.758197839567913,0.673171904731524
10.762198619723943,0.6736850323325181
10.766199399879975,0.6741976832777467
10.770200180036007,0.6747098571776573
10.774200960192038,0.675221553645309
10.778201740348068,0.6757327722963676
10.7822025205041,0.676243512749104
10.786203300660132,0.6767537746243829
10.790204080816162,0.6772635575456677
10.794204860972194,0.6777728611390116
10.798205641128225,0.6782816850330559
10.802206421284255,0.678790028859025
10.806207201440287,0.6792978922507247
10.810207981596319,0.6798052748445335
10.814208761752349,0.6803121762794058
10.81820954190838,0.6808185961968622
10.822210322064413,0.681324534240989
10.826211102220443,0.6818299900584329
10.830211882376474,0.6823349632983975
10.834212662532506,0.6828394536126381
10.838213442688536,0.6833434606554623
10.842214222844568,0.6838469840837208
10.8462150030006,0.6843500235568049
10.85021578315663,0.6848525787366438
10.854216563312661,0.6853546492877033
10.858217343468693,0.6858562348769763
10.862218123624723,0.6863573351739811
10.866218903780755,0.686857949850758
10.870219683936787,0.6873580785818668
10.874220464092817,0.6878577210443786
10.878221244248849,0.6883568769178778
10.88222202440488,0.6888555458844525
10.88622280456091,0.6893537276286941
10.890223584716942,0.6898514218376917
10.894224364872974,0.6903486282010282
10.898225145029004,0.6908453464107762
10.902225925185036,0.6913415761614955
10.906226705341068,0.691837317150228
10.9102274854971,0.6923325690764934
10.91422826565313,0.6928273316422866
10.918229045809161,0.6933216045520695
10.922229825965193,0.6938153875127745
10.926230606121223,0.6943086802337916
10.930231386277255,0.6948014824269723
10.934232166433286,0.6952937938066195
10.938232946589316,0.6957856140894876
10.942233726745348,0.6962769429947768
10.94623450690138,0.6967677802441278
10.95023528705741,0.6972581255616198
10.954236067213442,0.6977479786737656
10.958236847369474,0.6982373393095074
10.962237627525504,0.6987262072002128
10.966238407681535,0.6992145820796692
10.970239187837567,0.6997024636840848
10.974239967993597,0.700189851752075
10.978240748149629,0.7006767460246711
10.98224152830566,0.7011631462453044
10.98624230846169,0.7016490521598068
10.990243088617722,0.7021344635164096
10.994243868773754,0.7026193800657347
10.998244648929784,0.70310380156079
11.002245429085816,0.7035877277569721
11.006246209241848,0.7040711584120551
11.010246989397878,0.7045540932861873
11.01424776955391,0.7050365321418912
11.018248549709941,0.7055184747440535
11.022249329865971,0.7059999208599272
11.026250110022003,0.7064808702591219
11.030250890178035,0.7069613227136036
11.034251670334065,0.707441277997688
11.038252450490097,0.707920735888036
11.042253230646129,0.708399696163653
11.04625401080216,0.7088781586058798
11.05025479095819,0.7093561229983927
11.054255571114222,0.7098335891271956
11.058256351270254,0.7103105567806202
11.062257131426284,0.7107870257493156
11.066257911582316,0.7112629958262505
11.070258691738347,0.711738466806704
11.074259471894377,0.7122134384882639
11.07826025205041,0.7126879106708233
11.082261032206441,0.7131618831565734
11.086261812362471,0.7136353557499996
11.090262592518503,0.7141083282578818
11.094263372674535,0.7145808004892832
11.098264152830565,0.7150527722555499
11.102264932986596,0.7155242433703091
11.106265713142628,0.7159952136494582
11.110266493298658,0.716465682911167
11.11426727345469,0.7169356509758691
11.118268053610722,0.7174051176662576
11.122268833766752,0.7178740828072858
11.126269613922783,0.718342546226157
11.130270394078815,0.7188105077523219
11.134271174234845,0.7192779672174754
11.138271954390877,0.7197449244555547
11.142272734546909,0.720211379302726
11.146273514702939,0.720677331597392
11.15027429485897,0.7211427811801784
11.154275075015002,0.7216077278939322
11.158275855171032,0.7220721715837213
11.162276635327064,0.7225361120968241
11.166277415483096,0.7229995492827294
11.170278195639128,0.7234624829931278
11.174278975795158,0.7239249130819128
11.17827975595119,0.7243868394051745
11.182280536107221,0.7248482618211904
11.186281316263251,0.7253091801904283
11.190282096419283,0.7257695943755373
11.194282876575315,0.7262295042413465
11.198283656731345,0.7266889096548553
11.202284436887377,0.7271478104852352
11.206285217043408,0.7276062066038238
11.210285997199438,0.728064097884115
11.21428677735547,0.7285214842017633
11.218287557511502,0.7289783654345737
11.222288337667532,0.7294347414624969
11.226289117823564,0.7298906121676303
11.230289897979596,0.7303459774342069
11.234290678135626,0.7308008371485942
11.238291458291657,0.7312551911992892
11.242292238447689,0.7317090394769168
11.246293018603719,0.7321623818742197
11.25029379875975,0.7326152182860588
11.254294578915783,0.7330675486094077
11.258295359071813,0.7335193727433443
11.262296139227844,0.7339706905890551
11.266296919383876,0.7344215020498204
11.270297699539906,0.7348718070310153
11.274298479695938,0.7353216054401093
11.27829925985197,0.7357708971866515
11.282300040008,0.7362196821822764
11.286300820164032,0.7366679603406925
11.290301600320063,0.737115731577682
11.294302380476093,0.7375629958110916
11.298303160632125,0.7380097529608354
11.302303940788157,0.7384560029488831
11.306304720944189,0.7389017456992601
11.310305501100219,0.7393469811380418
11.31430628125625,0.7397917091933462
11.318307061412282,0.7402359297953365
11.322307841568312,0.7406796428762091
11.326308621724344,0.7411228483701916
11.330309401880376,0.7415655462135424
11.334310182036406,0.7420077363445398
11.338310962192438,0.7424494187034824
11.34231174234847,0.7428905932326819
11.3463125225045,0.7433312598764592
11.350313302660531,0.7437714185811417
11.354314082816563,0.7442110692950555
11.358314862972593,0.7446502119685238
11.362315643128625,0.7450888465538605
11.366316423284657,0.7455269730053666
11.370317203440687,0.7459645912793286
11.374317983596718,0.746401701334007
11.37831876375275,0.7468383031296377
11.38231954390878,0.7472743966284258
11.386320324064812,0.7477099817945403
11.390321104220844,0.7481450585941121
11.394321884376874,0.7485796269952253
11.398322664532905,0.7490136869679168
11.402323444688937,0.7494472384841693
11.406324224844967,0.749880281517908
11.410325005000999,0.7503128160449943
11.41432578515703,0.7507448420432263
11.41832656531306,0.751176359492327
11.422327345469093,0.7516073683739455
11.426328125625124,0.7520378686716487
11.430328905781154,0.7524678603709205
11.434329685937186,0.7528973434591548
11.438330466093218,0.7533263179256517
11.44233124624925,0.7537547837616111
11.44633202640528,0.7541827409601338
11.450332806561311,0.7546101895162081
11.454333586717343,0.7550371294267152
11.458334366873373,0.7554635606904169
11.462335147029405,0.7558894833079535
11.466335927185437,0.7563148972818432
11.470336707341467,0.7567398026164704
11.474337487497499,0.7571641993180882
11.47833826765353,0.7575880873948081
11.48233904780956,0.7580114668565991
11.486339827965592,0.758434337715283
11.490340608121624,0.758856699984527
11.494341388277654,0.759278553679843
11.498342168433686,0.7596998988185809
11.502342948589718,0.7601207354199244
11.506343728745748,0.7605410635048849
11.51034450890178,0.7609608830963033
11.514345289057811,0.7613801942188363
11.518346069213841,0.7617989968989562
11.522346849369873,0.7622172911649525
11.526347629525905,0.7626350770469137
11.530348409681935,0.7630523545767353
11.534349189837966,0.7634691237881115
11.538349969993998,0.7638853847165255
11.542350750150028,0.7643011373992536
11.54635153030606,0.7647163818753546
11.550352310462092,0.7651311181856655
11.554353090618122,0.7655453463728003
11.558353870774154,0.7659590664811441
11.562354650930185,0.7663722785568479
11.566355431086217,0.7667849826478236
11.570356211242247,0.7671971788037403
11.574356991398279,0.7676088670760219
11.57835777155431,0.7680200475178375
11.58235855171034,0.768430720184102
11.586359331866372,0.7688408851314683
11.590360112022404,0.769250542418325
11.594360892178434,0.7696596921047918
11.598361672334466,0.7700683342527094
11.602362452490498,0.7704764689256459
11.606363232646528,0.7708840961888809
11.61036401280256,0.7712912161094108
11.614364792958591,0.7716978287559357
11.618365573114621,0.772103934198861
11.622366353270653,0.7725095325102905
11.626367133426685,0.7729146237640203
11.630367913582715,0.7733192080355394
11.634368693738747,0.7737232854020214
11.638369473894778,0.7741268559423183
11.642370254050808,0.7745299197369596
11.64637103420684,0.7749324768681467
11.650371814362872,0.7753345274197486
11.654372594518902,0.7757360714772961
11.658373374674934,0.7761371091279786
11.662374154830966,0.7765376404606406
11.666374934986996,0.7769376655657733
11.670375715143027,0.7773371845355155
11.67437649529906,0.7777361974636445
11.67837727545509,0.7781347044455726
11.682378055611121,0.7785327055783466
11.686378835767153,0.7789302009606378
11.690379615923183,0.7793271906927406
11.694380396079215,0.779723674876568
11.698381176235246,0.7801196536156445
11.702381956391278,0.7805151270151051
11.706382736547308,0.7809100951816904
11.71038351670334,0.7813045582237379
11.714384296859372,0.7816985162511845
11.718385077015402,0.7820919693755559
11.722385857171433,0.7824849177099642
11.726386637327465,0.7828773613691051
11.730387417483495,0.7832693004692522
11.734388197639527,0.7836607351282512
11.738388977795559,0.7840516654655172
11.742389757951589,0.7844420916020294
11.74639053810762,0.7848320136603284
11.750391318263652,0.7852214317645086
11.754392098419682,0.7856103460402157
11.758392878575714,0.7859987566146434
11.762393658731746,0.7863866636165256
11.766394438887776,0.786774067176136
11.770395219043808,0.787160967425281
11.77439599919984,0.7875473644972951
11.77839677935587,0.7879332585270382
11.782397559511901,0.788318649650888
11.786398339667933,0.7887035380067418
11.790399119823963,0.7890879237340046
11.794399899979995,0.7894718069735901
11.798400680136027,0.7898551878679139
11.802401460292057,0.7902380665608877
11.806402240448088,0.7906204431979214
11.81040302060412,0.7910023179259076
11.81440380076015,0.7913836908932281
11.818404580916182,0.7917645622497462
11.822405361072214,0.7921449321467957
11.826406141228244,0.7925248007371849
11.830406921384276,0.7929041681751902
11.834407701540307,0.7932830346165507
11.838408481696339,0.7936614002184609
11.842409261852369,0.7940392651395709
11.8464100420084,0.7944166295399824
11.850410822164433,0.7947934935812389
11.854411602320463,0.7951698574263255
11.858412382476494,0.7955457212396648
11.862413162632526,0.7959210851871114
11.866413942788556,0.7962959494359452
11.870414722944588,0.7966703141548728
11.87441550310062,0.7970441795140165
11.87841628325665,0.7974175456849147
11.882417063412682,0.7977904128405159
11.886417843568713,0.7981627811551745
11.890418623724743,0.7985346508046459
11.894419403880775,0.7989060219660826
11.898420184036807,0.7992768948180293
11.902420964192837,0.7996472695404204
11.906421744348869,0.8000171463145732
11.9104225245049,0.8003865253231862
11.91442330466093,0.8007554067503305
11.918424084816962,0.80112379078145
11.922424864972994,0.8014916776033567
11.926425645129024,0.8018590674042222
11.930426425285056,0.8022259603735772
11.934427205441088,0.8025923567023073
11.938427985597118,0.8029582565826452
11.94242876575315,0.8033236602081705
11.946429545909181,0.803688567773803
11.950430326065211,0.8040529794757989
11.954431106221243,0.8044168955117471
11.958431886377275,0.8047803160805632
11.962432666533307,0.8051432413824869
11.966433446689337,0.8055056716190779
11.970434226845368,0.8058676069932095
11.9744350070014,0.8062290477090671
11.97843578715743,0.8065899939721416
11.982436567313462,0.8069504459892259
11.986437347469494,0.8073104039684118
11.990438127625524,0.807669868119083
11.994438907781555,0.8080288386519145
11.998439687937587,0.8083873157788638
12.002440468093617,0.8087452997131734
12.006441248249649,0.8091027906693558
12.01044202840568,0.8094597888632027
12.01444280856171,0.8098162945117695
12.018443588717743,0.8101723078333763
12.022444368873774,0.8105278290476037
12.026445149029804,0.8108828583752853
12.030445929185836,0.8112373960385086
12.034446709341868,0.8115914422606059
12.038447489497898,0.8119449972661534
12.04244826965393,0.8122980612809652
12.046449049809961,0.8126506345320882
12.050449829965991,0.8130027172478007
12.054450610122023,0.8133543096576074
12.058451390278055,0.8137054119922321
12.062452170434085,0.814056024483619
12.066452950590117,0.814406147364922
12.070453730746149,0.8147557808705067
12.074454510902179,0.8151049252359415
12.07845529105821,0.8154535806979974
12.082456071214242,0.8158017474946392
12.086456851370272,0.8161494258650266
12.090457631526304,0.8164966160495047
12.094458411682336,0.8168433182896042
12.098459191838367,0.817189532828035
12.102459971994397,0.8175352599086808
12.10646075215043,0.8178804997765996
12.110461532306461,0.8182252526780149
12.114462312462491,0.8185695188603141
12.118463092618523,0.818913298572042
12.122463872774555,0.8192565920628988
12.126464652930585,0.8195993995837363
12.130465433086616,0.8199417213865506
12.134466213242648,0.8202835577244832
12.138466993398678,0.8206249088518112
12.14246777355471,0.8209657750239472
12.146468553710742,0.8213061564974331
12.150469333866772,0.8216460535299359
12.154470114022804,0.8219854663802465
12.158470894178835,0.8223243953082723
12.162471674334865,0.8226628405750342
12.166472454490897,0.8230008024426628
12.170473234646929,0.8233382811743931
12.174474014802959,0.8236752770345623
12.17847479495899,0.8240117902886064
12.182475575115022,0.8243478212030502
12.186476355271052,0.8246833700455131
12.190477135427084,0.8250184370846952
12.194477915583116,0.8253530225903799
12.198478695739146,0.8256871268334252
12.202479475895178,0.8260207500857639
12.20648025605121,0.8263538926203986
12.21048103620724,0.8266865547113935
12.214481816363271,0.8270187366338768
12.218482596519303,0.8273504386640299
12.222483376675333,0.8276816610790894
12.226484156831365,0.8280124041573405
12.230484936987397,0.828342668178112
12.234485717143428,0.8286724534217735
12.238486497299458,0.8290017601697314
12.24248727745549,0.8293305887044251
12.246488057611522,0.8296589393093212
12.250488837767552,0.8299868122689136
12.254489617923584,0.8303142078687136
12.258490398079616,0.8306411263952502
12.262491178235646,0.8309675681360674
12.266491958391677,0.8312935333797145
12.27049273854771,0.8316190224157474
12.27449351870374,0.8319440355347213
12.278494298859771,0.8322685730281909
12.282495079015803,0.8325926351887007
12.286495859171833,0.8329162223097848
12.290496639327865,0.8332393346859654
12.294497419483896,0.8335619726127396
12.298498199639926,0.8338841363865865
12.302498979795958,0.8342058263049574
12.30649975995199,0.8345270426662719
12.31050054010802,0.8348477857699147
12.314501320264052,0.8351680559162324
12.318502100420083,0.8354878534065298
12.322502880576113,0.8358071785430632
12.326503660732145,0.8361260316290409
12.330504440888177,0.8364444129686147
12.334505221044207,0.8367623228668808
12.338506001200239,0.8370797616298716
12.34250678135627,0.8373967295645525
12.3465075615123,0.8377132269788232
12.350508341668332,0.838029254181505
12.354509121824364,0.8383448114823452
12.358509901980396,0.8386598991920077
12.362510682136426,0.8389745176220726
12.366511462292458,0.8392886670850295
12.37051224244849,0.8396023478942761
12.37451302260452,0.8399155603641135
12.378513802760551,0.8402283048097416
12.382514582916583,0.8405405815472569
12.386515363072613,0.8408523908936455
12.390516143228645,0.8411637331667841
12.394516923384677,0.8414746086854313
12.398517703540707,0.8417850177692289
12.402518483696738,0.8420949607386914
12.40651926385277,0.8424044379152101
12.4105200440088,0.8427134496210414
12.414520824164832,0.8430219961793108
12.418521604320864,0.8433300779140018
12.422522384476894,0.8436376951499576
12.426523164632925,0.8439448482128746
12.430523944788957,0.8442515374292993
12.434524724944987,0.8445577631266241
12.438525505101019,0.8448635256330846
12.44252628525705,0.8451688252777566
12.44652706541308,0.8454736623905479
12.450527845569113,0.8457780373022006
12.454528625725144,0.8460819503442821
12.458529405881174,0.8463854018491856
12.462530186037206,0.846688392150124
12.466530966193238,0.8469909215811255
12.470531746349268,0.8472929904770329
12.4745325265053,0.8475945991734974
12.478533306661332,0.8478957480069755
12.482534086817362,0.8481964373147243
12.486534866973393,0.8484966674348018
12.490535647129425,0.8487964387060567
12.494536427285457,0.849095751468132
12.498537207441487,0.8493946060614544
12.502537987597519,0.8496930028272376
12.50653876775355,0.8499909421074708
12.51053954790958,0.8502884242449221
12.514540328065612,0.8505854495831319
12.518541108221644,0.8508820184664088
12.522541888377674,0.8511781312398249
12.526542668533706,0.8514737882492166
12.530543448689738,0.8517689898411765
12.534544228845768,0.8520637363630525
12.5385450090018,0.8523580281629416
12.542545789157831,0.8526518655896901
12.546546569313861,0.8529452489928844
12.550547349469893,0.8532381787228551
12.554548129625925,0.8535306551306651
12.558548909781955,0.8538226785681122
12.562549689937986,0.8541142493877233
12.566550470094018,0.8544053679427497
12.570551250250048,0.8546960345871645
12.57455203040608,0.8549862496756617
12.578552810562112,0.8552760135636471
12.582553590718142,0.8555653266072397
12.586554370874174,0.8558541891632658
12.590555151030205,0.8561426015892551
12.594555931186235,0.8564305642434401
12.598556711342267,0.8567180774847485
12.602557491498299,0.8570051416728023
12.606558271654329,0.8572917571679137
12.61055905181036,0.857577924331081
12.614559831966393,0.8578636435239874
12.618560612122423,0.8581489151089942
12.622561392278454,0.8584337394491381
12.626562172434486,0.858718116908131
12.630562952590518,0.8590020478503524
12.634563732746548,0.8592855326408471
12.63856451290258,0.8595685716453231
12.642565293058611,0.8598511652301476
12.646566073214641,0.8601333137623415
12.650566853370673,0.8604150176095794
12.654567633526705,0.8606962771401832
12.658568413682735,0.8609770927231203
12.662569193838767,0.8612574647280001
12.666569973994799,0.8615373935250701
12.670570754150829,0.8618168794852105
12.67457153430686,0.8620959229799355
12.678572314462892,0.8623745243813874
12.682573094618922,0.8626526840623301
12.686573874774954,0.8629304023961524
12.690574654930986,0.8632076797568579
12.694575435087016,0.8634845165190654
12.698576215243047,0.8637609130580063
12.70257699539908,0.8640368697495174
12.70657777555511,0.8643123869700409
12.710578555711141,0.8645874650966202
12.714579335867173,0.8648621045068954
12.718580116023203,0.8651363055791017
12.722580896179235,0.8654100686920647
12.726581676335266,0.8656833942251974
12.730582456491296,0.8659562825584978
12.734583236647328,0.8662287340725443
12.73858401680336,0.8665007491484925
12.74258479695939,0.8667723281680727
12.746585577115422,0.8670434715135864
12.750586357271454,0.8673141795679021
12.754587137427485,0.8675844527144545
12.758587917583515,0.8678542913372369
12.762588697739547,0.8681236958208018
12.766589477895579,0.8683926665502559
12.770590258051609,0.8686612039112583
12.77459103820764,0.8689293082900144
12.778591818363672,0.8691969800732758
12.782592598519702,0.8694642196483342
12.786593378675734,0.8697310274030214
12.790594158831766,0.8699974037257032
12.794594938987796,0.870263349005277
12.798595719143828,0.8705288636311687
12.80259649929986,0.8707939479933303
12.80659727945589,0.871058602482237
12.810598059611921,0.87132282748888
12.814598839767953,0.8715866234047687
12.818599619923983,0.8718499906219247
12.822600400080015,0.8721129295328776
12.826601180236047,0.872375440530666
12.830601960392077,0.8726375240088279
12.834602740548108,0.8728991803614045
12.83860352070414,0.8731604099829313
12.84260430086017,0.8734212132684395
12.846605081016202,0.8736815906134482
12.850605861172234,0.873941542413966
12.854606641328264,0.8742010690664846
12.858607421484296,0.8744601709679775
12.862608201640327,0.8747188485158942
12.866608981796357,0.8749771021081609
12.87060976195239,0.875234932143175
12.874610542108421,0.875492339019802
12.878611322264451,0.8757493231373727
12.882612102420483,0.8760058848956804
12.886612882576514,0.8762620246949783
12.890613662732546,0.876517742935975
12.894614442888576,0.8767730400198331
12.898615223044608,0.8770279163481638
12.90261600320064,0.8772823723230263
12.90661678335667,0.8775364083469239
12.910617563512702,0.8777900248227999
12.914618343668733,0.8780432221540361
12.918619123824763,0.878296000744449
12.922619903980795,0.8785483609982864
12.926620684136827,0.8788003033202252
12.930621464292857,0.8790518281153682
12.934622244448889,0.8793029357892407
12.93862302460492,0.8795536267477873
12.94262380476095,0.8798039013973693
12.946624584916982,0.8800537601447629
12.950625365073014,0.8803032033971536
12.954626145229044,0.8805522315621348
12.958626925385076,0.8808008450477061
12.962627705541108,0.8810490442622662
12.966628485697138,0.8812968296146149
12.97062926585317,0.8815442015139475
12.974630046009201,0.8817911603698514
12.978630826165231,0.8820377065923045
12.982631606321263,0.882283840591672
12.986632386477295,0.8825295627787022
12.990633166633325,0.8827748735645253
12.994633946789357,0.8830197733606497
12.998634726945388,0.8832642625789597
13.002635507101418,0.8835083416317109
13.00663628725745,0.8837520109315291
13.010637067413482,0.8839952708914061
13.014637847569512,0.8842381219246984
13.018638627725544,0.8844805644451227
13.022639407881575,0.8847225988667538
13.026640188037607,0.8849642256040221
13.030640968193637,0.8852054450717102
13.034641748349669,0.8854462576849487
13.0386425285057,0.8856866638592167
13.04264330866173,0.8859266640103353
13.046644088817763,0.8861662585544688
13.050644868973794,0.8864054479081168
13.054645649129824,0.8866442324881159
13.058646429285856,0.8868826127116346
13.062647209441888,0.8871205889961702
13.066647989597918,0.8873581617595485
13.07064876975395,0.8875953314199183
13.074649549909982,0.8878320983957495
13.078650330066012,0.8880684631058302
13.082651110222043,0.8883044259692637
13.086651890378075,0.8885399874054691
13.090652670534105,0.8887751478341716
13.094653450690137,0.889009907675405
13.098654230846169,0.8892442673495101
13.102655011002199,0.8894782272771256
13.10665579115823,0.8897117878791924
13.110656571314262,0.889944949576945
13.114657351470292,0.8901777127919154
13.118658131626324,0.8904100779459218
13.122658911782356,0.8906420454610742
13.126659691938386,0.8908736157597658
13.130660472094418,0.8911047892646743
13.13466125225045,0.8913355663987558
13.13866203240648,0.891565947585244
13.142662812562511,0.8917959332476485
13.146663592718543,0.8920255238097498
13.150664372874575,0.8922547196955978
13.154665153030605,0.8924835213295087
13.158665933186636,0.8927119291360647
13.162666713342668,0.8929399435401065
13.166667493498698,0.8931675649667353
13.17066827365473,0.8933947938413066
13.174669053810762,0.8936216305894314
13.178669833966792,0.8938480756369701
13.182670614122824,0.8940741294100317
13.186671394278855,0.8942997923349708
13.190672174434885,0.8945250648383838
13.194672954590917,0.894749947347109
13.198673734746949,0.8949744402882218
13.202674514902979,0.8951985440890314
13.20667529505901,0.8954222591770814
13.210676075215043,0.8956455859801449
13.214676855371073,0.8958685249262205
13.218677635527104,0.8960910764435343
13.222678415683136,0.8963132409605327
13.226679195839166,0.8965350189058823
13.230679975995198,0.8967564107084679
13.23468075615123,0.896977416797387
13.23868153630726,0.8971980376019504
13.242682316463291,0.8974182735516779
13.246683096619323,0.8976381250762959
13.250683876775353,0.8978575926057358
13.254684656931385,0.8980766765701321
13.258685437087417,0.898295377399816
13.262686217243447,0.898513695525317
13.266686997399479,0.8987316313773606
13.27068777755551,0.8989491853868619
13.27468855771154,0.8991663579849261
13.278689337867572,0.8993831496028459
13.282690118023604,0.8995995606720988
13.286690898179636,0.8998155916243432
13.290691678335666,0.9000312428914179
13.294692458491697,0.9002465149053387
13.29869323864773,0.9004614080982961
13.30269401880376,0.9006759229026526
13.306694798959791,0.9008900597509415
13.310695579115823,0.9011038190758622
13.314696359271853,0.9013172013102794
13.318697139427885,0.9015302068872214
13.322697919583916,0.9017428362398758
13.326698699739946,0.9019550898015872
13.330699479895978,0.9021669680058582
13.33470026005201,0.9023784712863417
13.33870104020804,0.9025896000768417
13.342701820364072,0.9028003548113116
13.346702600520103,0.9030107359238495
13.350703380676133,0.9032207438486971
13.354704160832165,0.9034303790202395
13.358704940988197,0.9036396418729955
13.362705721144227,0.9038485328416255
13.366706501300259,0.9040570523609217
13.37070728145629,0.9042652008658087
13.37470806161232,0.9044729787913388
13.378708841768352,0.9046803865726943
13.382709621924384,0.9048874246451794
13.386710402080414,0.905094093444223
13.390711182236446,0.9053003934053727
13.394711962392478,0.905506324964295
13.398712742548508,0.905711888556771
13.40271352270454,0.9059170846186964
13.406714302860571,0.906121913586077
13.410715083016601,0.9063263758950275
13.414715863172633,0.9065304719817691
13.418716643328665,0.9067342022826272
13.422717423484697,0.9069375672340304
13.426718203640727,0.9071405672725031
13.430718983796758,0.9073432028346728
13.43471976395279,0.9075454743572584
13.43872054410882,0.9077473822770725
13.442721324264852,0.9079489270310188
13.446722104420884,0.90815010905609
13.450722884576914,0.9083509287893642
13.454723664732946,0.9085513866680053
13.458724444888977,0.9087514831292571
13.462725225045007,0.9089512186104441
13.46672600520104,0.909150593548969
13.470726785357071,0.9093496083823089
13.474727565513101,0.9095482635480149
13.478728345669133,0.909746559483708
13.482729125825164,0.9099444966270798
13.486729905981194,0.9101420754158862
13.490730686137226,0.910339296287951
13.494731466293258,0.910536159681158
13.498732246449288,0.910732666033451
13.50273302660532,0.9109288157828332
13.506733806761352,0.9111246093673644
13.510734586917382,0.9113200472251556
13.514735367073413,0.9115151297943729
13.518736147229445,0.9117098575132296
13.522736927385475,0.9119042308199877
13.526737707541507,0.9120982501529555
13.530738487697539,0.9122919159504821
13.534739267853569,0.91248522865096
13.5387400480096,0.9126781886928214
13.542740828165632,0.9128707965145331
13.546741608321664,0.9130630525545989
13.550742388477694,0.9132549572515556
13.554743168633726,0.91344651104397
13.558743948789758,0.9136377143704397
13.562744728945788,0.9138285676695872
13.56674550910182,0.9140190713800593
13.570746289257851,0.914209225940529
13.574747069413881,0.9143990317896854
13.578747849569913,0.9145884893662409
13.582748629725945,0.9147775991089214
13.586749409881975,0.9149663614564687
13.590750190038007,0.9151547768476372
13.594750970194038,0.9153428457211928
13.598751750350068,0.9155305685159092
13.6027525305061,0.9157179456705664
13.606753310662132,0.915904977623951
13.610754090818162,0.9160916648148504
13.614754870974194,0.9162780076820543
13.618755651130225,0.9164640066643492
13.622756431286255,0.9166496622005214
13.626757211442287,0.9168349747293503
13.630757991598319,0.9170199446896089
13.634758771754349,0.9172045725200603
13.63875955191038,0.9173888586594584
13.642760332066413,0.9175728035465427
13.646761112222443,0.9177564076200397
13.650761892378474,0.9179396713186577
13.654762672534506,0.9181225950810871
13.658763452690536,0.9183051793459971
13.662764232846568,0.9184874245520375
13.6667650130026,0.9186693311378296
13.67076579315863,0.9188508995419712
13.674766573314661,0.9190321302030322
13.678767353470693,0.9192130235595511
13.682768133626725,0.9193935800500367
13.686768913782755,0.9195738001129624
13.690769693938787,0.9197536841867667
13.694770474094819,0.9199332327098516
13.698771254250849,0.9201124461205787
13.70277203440688,0.9202913248572692
13.706772814562912,0.920469869358202
13.710773594718942,0.9206480800616096
13.714774374874974,0.9208259574056809
13.718775155031006,0.9210035018285532
13.722775935187036,0.9211807137683159
13.726776715343068,0.9213575936630065
13.7307774954991,0.921534141950608
13.73477827565513,0.921710359069047
13.738779055811161,0.9218862454561945
13.742779835967193,0.9220618015498624
13.746780616123223,0.9222370277878003
13.750781396279255,0.9224119246076959
13.754782176435286,0.922586492447174
13.758782956591316,0.9227607317437893
13.762783736747348,0.9229346429350334
13.76678451690338,0.9231082264583249
13.77078529705941,0.9232814827510121
13.774786077215442,0.9234544122503706
13.778786857371474,0.9236270153935994
13.782787637527504,0.9237992926178229
13.786788417683535,0.9239712443600868
13.790789197839567,0.9241428710573556
13.794789977995597,0.9243141731465132
13.798790758151629,0.9244851510643589
13.80279153830766,0.9246558052476083
13.80679231846369,0.9248261361328891
13.810793098619722,0.9249961441567408
13.814793878775754,0.9251658297556125
13.818794658931786,0.9253351933658616
13.822795439087816,0.9255042354237519
13.826796219243848,0.925672956365452
13.83079699939988,0.9258413566270329
13.83479777955591,0.9260094366444682
13.838798559711941,0.9261771968536313
13.842799339867973,0.926344637690292
13.846800120024003,0.9265117595901191
13.850800900180035,0.9266785629886741
13.854801680336067,0.9268450483214135
13.858802460492097,0.9270112160236832
13.862803240648129,0.9271770665307217
13.86680402080416,0.9273426002776548
13.87080480096019,0.9275078176994951
13.874805581116222,0.9276727192311394
13.878806361272254,0.9278373053073701
13.882807141428284,0.9280015763628499
13.886807921584316,0.9281655328321228
13.890808701740347,0.928329175149612
13.894809481896377,0.9284925037496168
13.89881026205241,0.9286555190663129
13.902811042208441,0.9288182215337503
13.906811822364471,0.9289806115858514
13.910812602520503,0.9291426896564102
13.914813382676535,0.9293044561790895
13.918814162832565,0.9294659115874193
13.922814942988596,0.929627056314798
13.926815723144628,0.9297878907944875
13.930816503300658,0.929948415459613
13.93481728345669,0.9301086307431634
13.938818063612722,0.9302685370779853
13.942818843768753,0.930428134896786
13.946819623924783,0.9305874246321288
13.950820404080815,0.9307464067164338
13.954821184236847,0.9309050815819756
13.958821964392877,0.9310634496608813
13.962822744548909,0.9312215113851289
13.96682352470494,0.9313792671865472
13.97082430486097,0.9315367174968113
13.974825085017002,0.9316938627474473
13.978825865173034,0.9318507033698225
13.982826645329064,0.9320072397951509
13.986827425485096,0.9321634724544883
13.990828205641128,0.932319401778732
13.994828985797158,0.9324750281986177
13.99882976595319,0.9326303521447212
14.002830546109221,0.9327853740474532
14.006831326265251,0.9329400943370627
14.010832106421283,0.9330945134436293
14.014832886577315,0.9332486317970676
14.018833666733345,0.933402449827122
14.022834446889377,0.933555967963368
14.026835227045408,0.9337091866352083
14.030836007201438,0.9338621062718729
14.03483678735747,0.9340147273024175
14.038837567513502,0.9341670501557219
14.042838347669532,0.9343190752604903
14.046839127825564,0.9344708030452445
14.050839907981596,0.934622233938331
14.054840688137626,0.9347733683679116
14.058841468293657,0.9349242067619671
14.062842248449689,0.9350747495482938
14.06684302860572,0.9352249971545037
14.070843808761751,0.9353749500080201
14.074844588917783,0.9355246085360805
14.078845369073814,0.9356739731657318
14.082846149229844,0.9358230443238292
14.086846929385876,0.9359718224370395
14.090847709541908,0.9361203079318329
14.094848489697938,0.9362685012344857
14.09884926985397,0.9364164027710792
14.102850050010002,0.9365640129674964
14.106850830166032,0.9367113322494228
14.110851610322063,0.9368583610423441
14.114852390478095,0.9370050997715434
14.118853170634125,0.9371515488621032
14.122853950790157,0.9372977087389011
14.126854730946189,0.9374435798266113
14.130855511102219,0.9375891625496994
14.13485629125825,0.937734457332427
14.138857071414282,0.9378794645988433
14.142857851570312,0.9380241847727901
14.146858631726344,0.9381686182778973
14.150859411882376,0.9383127655375817
14.154860192038406,0.9384566269750477
14.158860972194438,0.9386002030132837
14.16286175235047,0.9387434940750626
14.1668625325065,0.9388865005829398
14.170863312662531,0.9390292229592517
14.174864092818563,0.9391716616261158
14.178864872974593,0.9393138170054275
14.182865653130625,0.9394556895188619
14.186866433286657,0.9395972795878681
14.190867213442687,0.9397385876336722
14.194867993598718,0.9398796140772754
14.19886877375475,0.9400203593394498
14.20286955391078,0.9401608238407407
14.206870334066812,0.9403010080014644
14.210871114222844,0.9404409122417055
14.214871894378875,0.9405805369813182
14.218872674534905,0.940719882639923
14.222873454690937,0.9408589496369075
14.226874234846969,0.9409977383914225
14.230875015002999,0.9411362493223849
14.23487579515903,0.9412744828484725
14.238876575315063,0.941412439388125
14.242877355471093,0.9415501193595421
14.246878135627124,0.9416875231806844
14.250878915783156,0.9418246512692687
14.254879695939186,0.9419615040427689
14.258880476095218,0.9420980819184169
14.26288125625125,0.9422343853131966
14.26688203640728,0.9423704146438474
14.270882816563311,0.9425061703268607
14.274883596719343,0.9426416527784796
14.278884376875373,0.9427768624146974
14.282885157031405,0.9429117996512573
14.286885937187437,0.9430464649036496
14.290886717343467,0.9431808585871125
14.294887497499499,0.9433149811166305
14.29888827765553,0.9434488329069333
14.30288905781156,0.9435824143724936
14.306889837967592,0.9437157259275276
14.310890618123624,0.9438487679859942
14.314891398279654,0.9439815409615909
14.318892178435686,0.9441140452677582
14.322892958591718,0.9442462813176725
14.326893738747748,0.9443782495242491
14.33089451890378,0.9445099503001397
14.334895299059811,0.9446413840577329
14.338896079215843,0.9447725512091503
14.342896859371873,0.9449034521662474
14.346897639527905,0.9450340873406132
14.350898419683936,0.9451644571435681
14.354899199839966,0.9452945619861624
14.358899979995998,0.9454244022791769
14.36290076015203,0.9455539784331205
14.36690154030806,0.9456832908582298
14.370902320464092,0.9458123399644687
14.374903100620124,0.9459411261615255
14.378903880776154,0.946069649858815
14.382904660932185,0.9461979114654742
14.386905441088217,0.9463259113903635
14.390906221244247,0.9464536500420654
14.394907001400279,0.9465811278288828
14.39890778155631,0.9467083451588387
14.40290856171234,0.946835302439675
14.406909341868372,0.9469620000788527
14.410910122024404,0.9470884384835475
14.414910902180434,0.9472146180606535
14.418911682336466,0.9473405392167796
14.422912462492498,0.9474662023582481
14.426913242648528,0.9475916078910952
14.43091402280456,0.9477167562210702
14.434914802960591,0.9478416477536326
14.438915583116621,0.9479662828939548
14.442916363272653,0.9480906620469164
14.446917143428685,0.9482147856171077
14.450917923584715,0.9483386540088252
14.454918703740747,0.9484622676260749
14.458919483896779,0.948585626872567
14.462920264052809,0.9487087321517178
14.46692104420884,0.9488315838666475
14.470921824364872,0.9489541824201811
14.474922604520904,0.949076528214845
14.478923384676934,0.9491986216528678
14.482924164832966,0.9493204631361793
14.486924944988997,0.9494420530664097
14.490925725145027,0.9495633918448874
14.49492650530106,0.9496844798726405
14.498927285457091,0.9498053175503937
14.502928065613121,0.949925905278569
14.506928845769153,0.9500462434572842
14.510929625925185,0.9501663324863514
14.514930406081215,0.9502861727652787
14.518931186237246,0.9504057646932659
14.522931966393278,0.9505251086692061
14.526932746549308,0.9506442050916847
14.53093352670534,0.9507630543589771
14.534934306861372,0.9508816568690495
14.538935087017402,0.9510000130195572
14.542935867173433,0.9511181232078443
14.546936647329465,0.9512359878309427
14.550937427485495,0.9513536072855713
14.554938207641527,0.9514709819681354
14.558938987797559,0.9515881122747247
14.562939767953589,0.9517049986011152
14.56694054810962,0.9518216413427655
14.570941328265652,0.9519380408948178
14.574942108421682,0.952054197652097
14.578942888577714,0.9521701120091087
14.582943668733746,0.9522857843600405
14.586944448889776,0.952401215098759
14.590945229045808,0.9525164046188109
14.59494600920184,0.9526313533134213
14.59894678935787,0.9527460615754927
14.602947569513901,0.9528605297976053
14.606948349669933,0.9529747583720161
14.610949129825965,0.9530887476906568
14.614949909981995,0.9532024981451339
14.618950690138027,0.9533160101267296
14.622951470294058,0.9534292840263983
14.626952250450088,0.9535423202347673
14.63095303060612,0.9536551191421369
14.634953810762152,0.9537676811384778
14.638954590918182,0.9538800066134315
14.642955371074214,0.9539920959563104
14.646956151230246,0.9541039495560948
14.650956931386276,0.9542155678014348
14.654957711542307,0.9543269510806481
14.658958491698339,0.954438099781719
14.662959271854369,0.9545490142922997
14.6669600520104,0.9546596949997069
14.670960832166433,0.9547701422909233
14.674961612322463,0.954880356552596
14.678962392478494,0.9549903381710355
14.682963172634526,0.9551000875322172
14.686963952790556,0.9552096050217767
14.690964732946588,0.9553188910250134
14.69496551310262,0.9554279459268874
14.69896629325865,0.9555367701120195
14.702967073414682,0.9556453639646899
14.706967853570713,0.9557537278688389
14.710968633726743,0.9558618622080657
14.714969413882775,0.9559697673656277
14.718970194038807,0.9560774437244386
14.722970974194837,0.9561848916670695
14.726971754350869,0.9562921115757488
14.7309725345069,0.9563991038323599
14.73497331466293,0.9565058688184407
14.738974094818962,0.9566124069151838
14.742974874974994,0.9567187185034368
14.746975655131026,0.9568248039636984
14.750976435287056,0.956930663676122
14.754977215443088,0.9570362980205117
14.75897799559912,0.9571417073763241
14.76297877575515,0.9572468921226656
14.766979555911181,0.9573518526382936
14.770980336067213,0.9574565893016156
14.774981116223243,0.9575611024906869
14.778981896379275,0.9576653925832133
14.782982676535307,0.9577694599565468
14.786983456691337,0.9578733049876883
14.790984236847368,0.9579769280532847
14.7949850170034,0.9580803295296301
14.79898579715943,0.9581835097926628
14.802986577315462,0.9582864692179686
14.806987357471494,0.9583892081807762
14.810988137627524,0.95849172705596
14.814988917783555,0.9585940262180361
14.818989697939587,0.9586961060411661
14.822990478095617,0.9587979668991525
14.826991258251649,0.9588996091654397
14.83099203840768,0.9590010332131156
14.83499281856371,0.9591022394149062
14.838993598719743,0.9592032281431812
14.842994378875774,0.9593039997699481
14.846995159031804,0.9594045546668544
14.850995939187836,0.9595048932051866
14.854996719343868,0.9596050157558705
14.858997499499898,0.9597049226894688
14.86299827965593,0.9598046143761824
14.866999059811961,0.9599040911858487
14.870999839967993,0.960003353487942
14.875000620124023,0.9601024016515726
14.879001400280055,0.960201236045486
14.883002180436087,0.9602998570380638
14.887002960592117,0.9603982649973206
14.891003740748149,0.960496460290907
14.89500452090418,0.9605944432861058
14.89900530106021,0.9606922143498334
14.903006081216242,0.9607897738486401
14.907006861372274,0.9608871221487062
14.911007641528304,0.9609842596158461
14.915008421684336,0.9610811866155047
14.919009201840367,0.9611779035127576
14.923009981996397,0.9612744106723115
14.92701076215243,0.9613707084585023
14.931011542308461,0.9614667972352963
14.935012322464491,0.9615626773662892
14.939013102620523,0.9616583492147049
14.943013882776555,0.9617538131433959
14.947014662932585,0.9618490695148421
14.951015443088616,0.961944118691152
14.955016223244648,0.9620389610340605
14.959017003400678,0.9621335969049294
14.96301778355671,0.962228026664746
14.967018563712742,0.9623222506741249
14.971019343868772,0.9624162692933053
14.975020124024804,0.9625100828821509
14.979020904180835,0.9626036918001518
14.983021684336865,0.9626970964064203
14.987022464492897,0.9627902970596939
14.991023244648929,0.9628832941183338
14.995024024804959,0.9629760879403234
14.99902480496099,0.9630686788832694
15.003025585117022,0.9631610673044007
15.007026365273054,0.9632532535605678
15.011027145429084,0.9633452380082439
15.015027925585116,0.9634370210035226
15.019028705741148,0.9635286029021182
15.023029485897178,0.9636199840593661
15.02703026605321,0.9637111648302219
15.031031046209241,0.9638021455692604
15.035031826365271,0.9638929266306759
15.039032606521303,0.9639835083682828
15.043033386677335,0.9640738911355133
15.047034166833365,0.964164075285418
15.051034946989397,0.9642540611706661
15.055035727145428,0.9643438491435445
15.059036507301458,0.964433439555957
15.06303728745749,0.9645228327594246
15.067038067613522,0.9646120291050858
15.071038847769552,0.9647010289436945
15.075039627925584,0.9647898326256211
15.079040408081616,0.9648784405008525
15.083041188237646,0.9649668529189893
15.087041968393677,0.9650550702292493
15.09104274854971,0.9651430927804637
15.09504352870574,0.9652309209210792
15.099044308861771,0.9653185549991558
15.103045089017803,0.9654059953623682
15.107045869173833,0.9654932423580044
15.111046649329865,0.9655802963329657
15.115047429485896,0.9656671576337664
15.119048209641926,0.9657538266065342
15.123048989797958,0.9658403035970082
15.12704976995399,0.9659265889505408
15.13105055011002,0.9660126830120953
15.135051330266052,0.9660985861262473
15.139052110422083,0.9661842986371839
15.143052890578115,0.9662698208887026
15.147053670734145,0.9663551532242123
15.151054450890177,0.966440295986732
15.155055231046209,0.9665252495188916
15.159056011202239,0.9666100141629302
15.16305679135827,0.9666945902606978
15.167057571514302,0.9667789781536528
15.171058351670332,0.9668631781828635
15.175059131826364,0.9669471906890069
15.179059911982396,0.9670310160123693
15.183060692138426,0.9671146544928448
15.187061472294458,0.9671981064699365
15.19106225245049,0.9672813722827553
15.19506303260652,0.9673644522700194
15.199063812762551,0.9674473467700555
15.203064592918583,0.967530056120797
15.207065373074613,0.9676125806597843
15.211066153230645,0.967694920724166
15.215066933386677,0.9677770766506956
15.219067713542707,0.9678590487757343
15.223068493698738,0.9679408374352488
15.22706927385477,0.968022442964813
15.2310700540108,0.968103865699605
15.235070834166832,0.9681851059744101
15.239071614322864,0.9682661641236178
15.243072394478894,0.9683470404812234
15.247073174634926,0.9684277353808278
15.251073954790957,0.9685082491556354
15.255074734946987,0.9685885821384561
15.259075515103019,0.968668734661704
15.26307629525905,0.9687487070573978
15.267077075415083,0.9688284996571599
15.271077855571113,0.9689081127922164
15.275078635727144,0.9689875467933979
15.279079415883176,0.9690668019911377
15.283080196039206,0.9691458787154729
15.287080976195238,0.9692247772960434
15.29108175635127,0.9693034980620925
15.2950825365073,0.9693820413424666
15.299083316663332,0.9694604074656137
15.303084096819363,0.9695385967595854
15.307084876975393,0.9696166095520354
15.311085657131425,0.9696944461702192
15.315086437287457,0.9697721069409949
15.319087217443487,0.9698495921908217
15.323087997599519,0.9699269022457618
15.32708877775555,0.9700040374314775
15.33108955791158,0.9700809980732338
15.335090338067612,0.9701577844958962
15.339091118223644,0.9702343970239321
15.343091898379674,0.9703108359814091
15.347092678535706,0.9703871016919962
15.351093458691738,0.9704631944789632
15.355094238847768,0.9705391146651808
15.3590950190038,0.970614862573119
15.363095799159831,0.9706904385248499
15.367096579315861,0.9707658428420445
15.371097359471893,0.9708410758459747
15.375098139627925,0.9709161378575119
15.379098919783955,0.9709910291971281
15.383099699939986,0.9710657501848943
15.387100480096018,0.9711403011404821
15.391101260252048,0.9712146823831617
15.39510204040808,0.971288894231804
15.399102820564112,0.9713629370048775
15.403103600720144,0.9714368110204519
15.407104380876174,0.9715105165961949
15.411105161032205,0.9715840540493739
15.415105941188237,0.9716574236968545
15.419106721344267,0.9717306258551018
15.423107501500299,0.9718036608401802
15.42710828165633,0.9718765289677517
15.43110906181236,0.9719492305530777
15.435109841968393,0.9720217659110179
15.439110622124424,0.9720941353560305
15.443111402280454,0.9721663392021725
15.447112182436486,0.9722383777630985
15.451112962592518,0.9723102513520622
15.455113742748548,0.9723819602819145
15.45911452290458,0.9724535048651055
15.463115303060611,0.9725248854136826
15.467116083216641,0.9725961022392913
15.471116863372673,0.9726671556531754
15.475117643528705,0.9727380459661764
15.479118423684735,0.9728087734887336
15.483119203840767,0.9728793385308839
15.487119983996799,0.9729497414022622
15.491120764152829,0.9730199824121009
15.49512154430886,0.9730900618692299
15.499122324464892,0.9731599800820773
15.503123104620922,0.9732297373586678
15.507123884776954,0.9732993340066245
15.511124664932986,0.9733687703331672
15.515125445089016,0.9734380466451134
15.519126225245047,0.9735071632488786
15.52312700540108,0.9735761204504744
15.52712778555711,0.9736449185555108
15.531128565713141,0.9737135578691948
15.535129345869173,0.9737820386963303
15.539130126025205,0.973850361341319
15.543130906181235,0.9739185261081593
15.547131686337266,0.9739865333004472
15.551132466493298,0.974054383221376
15.555133246649328,0.9741220761737356
15.55913402680536,0.9741896124599138
15.563134806961392,0.9742569923818947
15.567135587117422,0.97432421624126
15.571136367273454,0.9743912843391893
15.575137147429485,0.9744581969764579
15.579137927585515,0.974524954453439
15.583138707741547,0.9745915570701031
15.587139487897579,0.9746580051260177
15.591140268053609,0.9747242989203472
15.59514104820964,0.9747904387518529
15.599141828365672,0.9748564249188941
15.603142608521702,0.9749222577194269
15.607143388677734,0.9749879374510043
15.611144168833766,0.9750534644107766
15.615144948989796,0.9751188388954917
15.619145729145828,0.9751840612014941
15.62314650930186,0.9752491316247259
15.62714728945789,0.9753140504607267
15.631148069613921,0.9753788180046331
15.635148849769953,0.9754434345511788
15.639149629925983,0.975507900394695
15.643150410082015,0.975572215829111
15.647151190238047,0.9756363811479525
15.651151970394077,0.975700396644343
15.655152750550108,0.9757642626110038
15.65915353070614,0.9758279793402532
15.663154310862172,0.9758915471240076
15.667155091018202,0.9759549662537803
15.671155871174234,0.9760182370206829
15.675156651330266,0.9760813597154245
15.679157431486296,0.9761443346283118
15.683158211642327,0.9762071620492496
15.68715899179836,0.9762698422677398
15.69115977195439,0.9763323755728833
15.695160552110421,0.9763947622533783
15.699161332266453,0.9764570025975206
15.703162112422483,0.976519096893205
15.707162892578515,0.9765810454279237
15.711163672734546,0.9766428484887676
15.715164452890576,0.9767045063624253
15.719165233046608,0.9767660193351844
15.72316601320264,0.9768273876929301
15.72716679335867,0.9768886117211468
15.731167573514702,0.9769496917049172
15.735168353670733,0.977010627928922
15.739169133826763,0.9770714206774413
15.743169913982795,0.9771320702343541
15.747170694138827,0.9771925768831377
15.751171474294857,0.9772529409068682
15.755172254450889,0.9773131625882212
15.75917303460692,0.9773732422094711
15.76317381476295,0.9774331800524918
15.767174594918982,0.977492976398756
15.771175375075014,0.9775526315293356
15.775176155231044,0.9776121457249026
15.779176935387076,0.9776715192657287
15.783177715543108,0.9777307524316841
15.787178495699138,0.9777898455022396
15.79117927585517,0.9778487987564655
15.795180056011201,0.977907612473032
15.799180836167233,0.9779662869302099
15.803181616323263,0.978024822405869
15.807182396479295,0.9780832191774804
15.811183176635327,0.9781414775221149
15.815183956791357,0.9781995977164443
15.819184736947388,0.9782575800367403
15.82318551710342,0.9783154247588759
15.82718629725945,0.978373132158324
15.831187077415482,0.9784307025101597
15.835187857571514,0.9784881360890579
15.839188637727544,0.9785454331692952
15.843189417883575,0.9786025940247497
15.847190198039607,0.9786596189289001
15.851190978195637,0.9787165081548271
15.855191758351669,0.9787732619752133
15.8591925385077,0.9788298806623426
15.86319331866373,0.9788863644881004
15.867194098819763,0.9789427137239751
15.871194878975794,0.9789989286410569
15.875195659131824,0.9790550095100377
15.879196439287856,0.9791109566012123
15.883197219443888,0.979166770184478
15.887197999599918,0.9792224505293348
15.89119877975595,0.9792779979048852
15.895199559911982,0.9793334125798355
15.899200340068012,0.9793886948224938
15.903201120224043,0.9794438449007725
15.907201900380075,0.9794988630821874
15.911202680536105,0.9795537496338569
15.915203460692137,0.9796085048225038
15.919204240848169,0.9796631289144551
15.923205021004199,0.979717622175641
15.92720580116023,0.9797719848715958
15.931206581316262,0.9798262172674589
15.935207361472294,0.9798803196279735
15.939208141628324,0.9799342922174876
15.943208921784356,0.9799881352999543
15.947209701940388,0.9800418491389309
15.951210482096418,0.9800954339975805
15.95521126225245,0.9801488901386709
15.959212042408481,0.9802022178245758
15.963212822564511,0.9802554173172742
15.967213602720543,0.9803084888783508
15.971214382876575,0.9803614327689962
15.975215163032605,0.980414249250008
15.979215943188636,0.9804669385817883
15.983216723344668,0.9805195010243474
15.987217503500698,0.980571936837301
15.99121828365673,0.9806242462798722
15.995219063812762,0.9806764296108909
15.999219843968792,0.9807284870887942
16.003220624124825,0.9807804189716267
16.007221404280855,0.9808322255170399
16.011222184436885,0.9808839069822938
16.01522296459292,0.9809354636242554
16.01922374474895,0.9809868956994007
16.02322452490498,0.9810382034638133
16.027225305061013,0.9810893871731856
16.031226085217043,0.9811404470828181
16.035226865373073,0.9811913834476209
16.039227645529106,0.9812421965221124
16.043228425685136,0.9812928865604208
16.047229205841166,0.9813434538162832
16.0512299859972,0.981393898543047
16.05523076615323,0.9814442209936681
16.05923154630926,0.981494421420714
16.063232326465293,0.9815445000763612
16.067233106621323,0.9815944572123971
16.071233886777353,0.9816442930802197
16.075234666933387,0.981694007930838
16.079235447089417,0.9817436020148714
16.083236227245447,0.981793075582551
16.08723700740148,0.9818424288837195
16.09123778755751,0.9818916621678307
16.09523856771354,0.9819407756839506
16.099239347869574,0.9819897696807572
16.103240128025604,0.9820386444065408
16.107240908181634,0.9820874001092041
16.111241688337667,0.9821360370362627
16.115242468493697,0.9821845554348452
16.119243248649727,0.9822329555516927
16.12324402880576,0.9822812376331603
16.12724480896179,0.982329401925217
16.13124558911782,0.9823774486734445
16.135246369273855,0.9824253781230394
16.139247149429885,0.9824731905188125
16.143247929585915,0.9825208861051885
16.147248709741948,0.9825684651262079
16.151249489897978,0.9826159278255248
16.155250270054008,0.9826632744464092
16.15925105021004,0.9827105052317471
16.16325183036607,0.9827576204240386
16.1672526105221,0.9828046202654012
16.171253390678135,0.9828515049975673
16.175254170834165,0.9828982748618867
16.179254950990195,0.9829449300993248
16.18325573114623,0.9829914709504645
16.18725651130226,0.9830378976555053
16.19125729145829,0.9830842104542645
16.195258071614322,0.9831304095861764
16.199258851770352,0.983176495290293
16.203259631926382,0.983222467805285
16.207260412082416,0.9832683273694408
16.211261192238446,0.9833140742206676
16.215261972394476,0.9833597085964909
16.21926275255051,0.9834052307340558
16.22326353270654,0.9834506408701261
16.22726431286257,0.9834959392410856
16.231265093018603,0.9835411260829374
16.235265873174633,0.9835862016313047
16.239266653330663,0.9836311661214312
16.243267433486697,0.9836760197881809
16.247268213642727,0.9837207628660386
16.251268993798757,0.98376539558911
16.25526977395479,0.9838099181911223
16.25927055411082,0.9838543309054244
16.263271334266854,0.9838986339649861
16.267272114422884,0.9839428276024004
16.271272894578914,0.9839869120498816
16.275273674734947,0.9840308875392678
16.279274454890977,0.9840747543020184
16.283275235047007,0.9841185125692171
16.28727601520304,0.9841621625715706
16.29127679535907,0.9842057045394091
16.2952775755151,0.9842491387026866
16.299278355671134,0.9842924652909819
16.303279135827164,0.9843356845334975
16.307279915983194,0.9843787966590608
16.311280696139228,0.9844218018961247
16.315281476295258,0.9844647004727669
16.319282256451288,0.9845074926166908
16.32328303660732,0.984550178555225
16.32728381676335,0.984592758515325
16.33128459691938,0.9846352327235723
16.335285377075415,0.9846776014061752
16.339286157231445,0.9847198647889687
16.343286937387475,0.984762023097415
16.34728771754351,0.9848040765566036
16.35128849769954,0.9848460253912525
16.35528927785557,0.984887869825707
16.359290058011602,0.9849296100839408
16.363290838167632,0.9849712463895561
16.367291618323662,0.9850127789657848
16.371292398479696,0.9850542080354868
16.375293178635726,0.9850955338211527
16.379293958791756,0.9851367565449015
16.38329473894779,0.9851778764284833
16.38729551910382,0.9852188936932779
16.39129629925985,0.9852598085602963
16.395297079415883,0.9853006212501796
16.399297859571913,0.9853413319832006
16.403298639727943,0.9853819409792638
16.407299419883977,0.985422448457905
16.411300200040007,0.9854628546382921
16.415300980196037,0.9855031597392259
16.41930176035207,0.985543363979139
16.4233025405081,0.9855834675760979
16.42730332066413,0.9856234707478017
16.431304100820164,0.9856633737115835
16.435304880976194,0.9857031766844095
16.439305661132224,0.9857428798828811
16.443306441288257,0.9857824835232334
16.447307221444287,0.9858219878213365
16.451308001600317,0.9858613929926957
16.45530878175635,0.9859006992524514
16.45930956191238,0.9859399068153796
16.46331034206841,0.9859790158958929
16.467311122224444,0.9860180267080394
16.471311902380474,0.9860569394655042
16.475312682536504,0.9860957543816092
16.479313462692538,0.9861344716693139
16.483314242848568,0.9861730915412146
16.487315023004598,0.9862116142095456
16.49131580316063,0.9862500398861799
16.49531658331666,0.9862883687826283
16.49931736347269,0.9863266011100404
16.503318143628725,0.9863647370792057
16.507318923784755,0.9864027769005518
16.511319703940785,0.9864407207841469
16.51532048409682,0.986478568939699
16.51932126425285,0.9865163215765562
16.523322044408882,0.9865539789037076
16.527322824564912,0.9865915411297831
16.531323604720942,0.9866290084630535
16.535324384876976,0.9866663811114321
16.539325165033006,0.9867036592824732
16.543325945189036,0.9867408431833737
16.54732672534507,0.9867779330209734
16.5513275055011,0.9868149290017543
16.55532828565713,0.986851831331842
16.559329065813163,0.9868886402170056
16.563329845969193,0.9869253558626582
16.567330626125223,0.9869619784738565
16.571331406281256,0.9869985082553026
16.575332186437286,0.9870349454113423
16.579332966593316,0.9870712901459677
16.58333374674935,0.9871075426628156
16.58733452690538,0.9871437031651689
16.59133530706141,0.9871797718559563
16.595336087217444,0.9872157489377535
16.599336867373474,0.9872516346127828
16.603337647529504,0.9872874290829133
16.607338427685537,0.9873231325496619
16.611339207841567,0.9873587452141931
16.615339987997597,0.9873942672773195
16.61934076815363,0.9874296989395025
16.62334154830966,0.9874650404008518
16.62734232846569,0.9875002918611265
16.631343108621724,0.9875354535197352
16.635343888777754,0.9875705255757357
16.639344668933784,0.9876055082278369
16.643345449089818,0.9876404016743974
16.647346229245848,0.9876752061134267
16.651347009401878,0.987709921742586
16.65534778955791,0.9877445487591872
16.65934856971394,0.9877790873601942
16.66334934986997,0.9878135377422235
16.667350130026005,0.9878479001015436
16.671350910182035,0.9878821746340761
16.675351690338065,0.9879163615353955
16.6793524704941,0.9879504610007304
16.68335325065013,0.9879844732249622
16.68735403080616,0.9880183984026277
16.691354810962192,0.9880522367279174
16.695355591118222,0.988085988394677
16.699356371274252,0.9881196535964074
16.703357151430286,0.9881532325262649
16.707357931586316,0.9881867253770622
16.711358711742346,0.9882201323412676
16.71535949189838,0.9882534536110068
16.71936027205441,0.9882866893780616
16.72336105221044,0.9883198398338715
16.727361832366473,0.9883529051695339
16.731362612522503,0.988385885575804
16.735363392678533,0.9884187812430951
16.739364172834566,0.9884515923614796
16.743364952990596,0.9884843191206887
16.747365733146626,0.9885169617101132
16.75136651330266,0.9885495203188035
16.75536729345869,0.98858199513547
16.75936807361472,0.9886143863484839
16.763368853770753,0.9886466941458768
16.767369633926783,0.9886789187153419
16.771370414082813,0.9887110602442336
16.775371194238847,0.9887431189195681
16.779371974394877,0.9887750949280245
16.783372754550907,0.9888069884559433
16.78737353470694,0.9888387996893293
16.79137431486297,0.9888705288138494
16.795375095019004,0.9889021760148349
16.799375875175034,0.9889337414772809
16.803376655331064,0.9889652253858466
16.807377435487098,0.9889966279248564
16.811378215643128,0.9890279492782994
16.815378995799158,0.9890591896298303
16.81937977595519,0.9890903491627696
16.82338055611122,0.9891214280601041
16.82738133626725,0.9891524265044865
16.831382116423285,0.9891833446782372
16.835382896579315,0.9892141827633434
16.839383676735345,0.9892449409414599
16.84338445689138,0.9892756193939097
16.84738523704741,0.9893062183016837
16.85138601720344,0.9893367378454417
16.855386797359472,0.9893671782055131
16.859387577515502,0.9893975395618957
16.863388357671532,0.9894278220942578
16.867389137827566,0.9894580259819376
16.871389917983596,0.9894881514039436
16.875390698139626,0.9895181985389557
16.87939147829566,0.9895481675653247
16.88339225845169,0.989578058661073
16.88739303860772,0.989607872003895
16.891393818763753,0.9896376077711573
16.895394598919783,0.9896672661398994
16.899395379075813,0.9896968472868342
16.903396159231846,0.9897263513883471
16.907396939387876,0.989755778620498
16.911397719543906,0.9897851291590207
16.91539849969994,0.9898144031793241
16.91939927985597,0.9898436008564913
16.923400060012,0.9898727223652809
16.927400840168033,0.989901767880127
16.931401620324063,0.9899307375751403
16.935402400480093,0.9899596316241073
16.939403180636127,0.9899884502004914
16.943403960792157,0.9900171934774332
16.947404740948187,0.990045861627751
16.95140552110422,0.9900744548239406
16.95540630126025,0.9901029732381761
16.95940708141628,0.9901314170423102
16.963407861572314,0.9901597864078752
16.967408641728344,0.9901880815060817
16.971409421884374,0.9902163025078211
16.975410202040408,0.9902444495836641
16.979410982196438,0.9902725229038621
16.983411762352468,0.9903005226383477
16.9874125425085,0.9903284489567344
16.99141332266453,0.9903563020283173
16.99541410282056,0.9903840820220735
16.999414882976595,0.9904117891066627
17.003415663132625,0.9904394234504271
17.007416443288655,0.990466985221392
17.01141722344469,0.9904944745872661
17.01541800360072,0.9905218917154424
17.01941878375675,0.9905492367729974
17.023419563912782,0.9905765099266931
17.027420344068812,0.9906037113429756
17.031421124224842,0.9906308411879771
17.035421904380875,0.9906578996275148
17.039422684536905,0.990684886827093
17.043423464692935,0.9907118029519019
17.04742424484897,0.990738648166818
17.051425025005,0.9907654226364064
17.055425805161033,0.9907921265249188
17.059426585317063,0.9908187599962951
17.063427365473093,0.9908453232141641
17.067428145629126,0.9908718163418427
17.071428925785156,0.9908982395423372
17.075429705941186,0.9909245929783438
17.07943048609722,0.990950876812248
17.08343126625325,0.9909770912061261
17.08743204640928,0.9910032363217448
17.091432826565313,0.9910293123205617
17.095433606721343,0.9910553193637263
17.099434386877373,0.9910812576120795
17.103435167033407,0.9911071272261549
17.107435947189437,0.9911329283661781
17.111436727345467,0.9911586611920677
17.1154375075015,0.9911843258634363
17.11943828765753,0.9912099225395894
17.12343906781356,0.9912354513795271
17.127439847969594,0.991260912541944
17.131440628125624,0.9912863061852294
17.135441408281654,0.9913116324674678
17.139442188437688,0.9913368915464394
17.143442968593718,0.9913620835796207
17.147443748749748,0.9913872087241843
17.15144452890578,0.9914122671369995
17.15544530906181,0.9914372589746332
17.15944608921784,0.9914621843933494
17.163446869373875,0.9914870435491103
17.167447649529905,0.9915118365975764
17.171448429685935,0.9915365636941067
17.175449209841968,0.9915612249937598
17.179449989997998,0.9915858206512931
17.183450770154028,0.9916103508211646
17.187451550310062,0.9916348156575318
17.191452330466092,0.9916592153142532
17.195453110622122,0.9916835499448887
17.199453890778155,0.9917078197026991
17.203454670934185,0.9917320247406469
17.207455451090215,0.9917561652113972
17.21145623124625,0.9917802412673173
17.21545701140228,0.9918042530604779
17.21945779155831,0.9918282007426524
17.223458571714342,0.9918520844653186
17.227459351870372,0.9918759043796579
17.231460132026402,0.9918996606365563
17.235460912182436,0.9919233533866049
17.239461692338466,0.9919469827801
17.243462472494496,0.9919705489670433
17.24746325265053,0.9919940520971426
17.25146403280656,0.9920174923198127
17.25546481296259,0.9920408697841744
17.259465593118623,0.9920641846390561
17.263466373274653,0.992087437032994
17.267467153430683,0.9921106271142317
17.271467933586717,0.9921337550307218
17.275468713742747,0.9921568209301249
17.279469493898777,0.9921798249598119
17.28347027405481,0.9922027672668621
17.28747105421084,0.9922256479980649
17.29147183436687,0.9922484672999208
17.295472614522904,0.9922712253186401
17.299473394678934,0.9922939222001446
17.303474174834964,0.9923165580900674
17.307474954990997,0.9923391331337535
17.311475735147027,0.9923616474762603
17.31547651530306,0.9923841012623579
17.31947729545909,0.992406494636529
17.32347807561512,0.9924288277429698
17.327478855771155,0.9924511007255908
17.331479635927185,0.9924733137280161
17.335480416083215,0.9924954668935847
17.339481196239248,0.9925175603653504
17.343481976395278,0.9925395942860823
17.347482756551308,0.9925615687982657
17.35148353670734,0.9925834840441015
17.35548431686337,0.9926053401655074
17.3594850970194,0.9926271373041177
17.363485877175435,0.9926488756012843
17.367486657331465,0.9926705551980769
17.371487437487495,0.9926921762352828
17.37548821764353,0.9927137388534083
17.37948899779956,0.992735243192678
17.38348977795559,0.9927566893930363
17.387490558111622,0.9927780775941467
17.391491338267652,0.9927994079353932
17.395492118423682,0.9928206805558799
17.399492898579716,0.9928418955944318
17.403493678735746,0.9928630531895951
17.407494458891776,0.9928841534796374
17.41149523904781,0.9929051966025484
17.41549601920384,0.9929261826960404
17.41949679935987,0.9929471118975479
17.423497579515903,0.9929679843442291
17.427498359671933,0.9929888001729653
17.431499139827963,0.993009559520362
17.435499919983997,0.9930302625227485
17.439500700140027,0.9930509093161796
17.443501480296057,0.9930715000364345
17.44750226045209,0.9930920348190181
17.45150304060812,0.9931125137991611
17.45550382076415,0.9931329371118206
17.459504600920184,0.9931533048916802
17.463505381076214,0.9931736172731503
17.467506161232244,0.9931938743903693
17.471506941388277,0.9932140763772029
17.475507721544307,0.9932342233672452
17.479508501700337,0.9932543154938186
17.48350928185637,0.9932743528899749
17.4875100620124,0.993294335688495
17.49151084216843,0.9933142640218894
17.495511622324464,0.9933341380223991
17.499512402480494,0.9933539578219954
17.503513182636524,0.9933737235523805
17.507513962792558,0.9933934353449879
17.511514742948588,0.9934130933309828
17.515515523104618,0.9934326976412626
17.51951630326065,0.9934522484064571
17.52351708341668,0.9934717457569286
17.52751786357271,0.9934911898227733
17.531518643728745,0.9935105807338205
17.535519423884775,0.9935299186196337
17.539520204040805,0.9935492036095107
17.54352098419684,0.9935684358324843
17.54752176435287,0.9935876154173225
17.5515225445089,0.9936067424925284
17.555523324664932,0.9936258171863417
17.559524104820962,0.9936448396267378
17.563524884976992,0.9936638099414294
17.567525665133026,0.9936827282578662
17.571526445289056,0.993701594703235
17.575527225445086,0.9937204094044607
17.57952800560112,0.993739172488207
17.58352878575715,0.9937578840808753
17.587529565913183,0.9937765443086071
17.591530346069213,0.9937951532972824
17.595531126225243,0.9938137111725216
17.599531906381277,0.9938322180596852
17.603532686537307,0.9938506740838742
17.607533466693337,0.9938690793699307
17.61153424684937,0.9938874340424382
17.6155350270054,0.9939057382257217
17.61953580716143,0.9939239920438488
17.623536587317464,0.9939421956206292
17.627537367473494,0.9939603490796158
17.631538147629524,0.9939784525441048
17.635538927785557,0.9939965061371356
17.639539707941587,0.9940145099814927
17.643540488097617,0.9940324641997038
17.64754126825365,0.9940503689140426
17.65154204840968,0.9940682242465272
17.65554282856571,0.9940860303189218
17.659543608721744,0.9941037872527367
17.663544388877774,0.994121495169228
17.667545169033804,0.9941391541893991
17.671545949189838,0.9941567644340005
17.675546729345868,0.9941743260235298
17.679547509501898,0.9941918390782333
17.68354828965793,0.9942093037181049
17.68754906981396,0.9942267200628877
17.69154984996999,0.9942440882320736
17.695550630126025,0.9942614083449041
17.699551410282055,0.9942786805203703
17.703552190438085,0.994295904877214
17.70755297059412,0.9943130815339272
17.71155375075015,0.9943302106087533
17.71555453090618,0.9943472922196867
17.719555311062212,0.9943643264844735
17.723556091218242,0.9943813135206127
17.727556871374272,0.9943982534453548
17.731557651530306,0.9944151463757042
17.735558431686336,0.994431992428418
17.739559211842366,0.994448791720007
17.7435599919984,0.9944655443667362
17.74756077215443,0.9944822504846254
17.75156155231046,0.9944989101894485
17.755562332466493,0.9945155235967351
17.759563112622523,0.9945320908217705
17.763563892778553,0.9945486119795955
17.767564672934586,0.9945650871850078
17.771565453090616,0.9945815165525616
17.775566233246646,0.9945979001965678
17.77956701340268,0.9946142382310956
17.78356779355871,0.9946305307699717
17.78756857371474,0.9946467779267807
17.791569353870774,0.9946629798148666
17.795570134026804,0.9946791365473318
17.799570914182834,0.9946952482370385
17.803571694338867,0.9947113149966084
17.807572474494897,0.9947273369384234
17.811573254650927,0.9947433141746261
17.81557403480696,0.9947592468171202
17.81957481496299,0.9947751349775702
17.82357559511902,0.9947909787674025
17.827576375275054,0.9948067782978057
17.831577155431084,0.9948225336797308
17.835577935587114,0.9948382450238916
17.839578715743148,0.9948539124407649
17.843579495899178,0.9948695360405913
17.84758027605521,0.9948851159333753
17.85158105621124,0.9949006522288857
17.85558183636727,0.994916145036656
17.859582616523305,0.9949315944659848
17.863583396679335,0.9949470006259362
17.867584176835365,0.9949623636253403
17.8715849569914,0.9949776835727928
17.87558573714743,0.9949929605766569
17.87958651730346,0.9950081947450619
17.883587297459492,0.995023386185905
17.887588077615522,0.9950385350068509
17.891588857771552,0.9950536413153326
17.895589637927586,0.9950687052185512
17.899590418083616,0.995083726823477
17.903591198239646,0.9950987062368494
17.90759197839568,0.9951136435651774
17.91159275855171,0.9951285389147398
17.91559353870774,0.9951433923915861
17.919594318863773,0.9951582041015362
17.923595099019803,0.9951729741501812
17.927595879175833,0.9951877026428838
17.931596659331866,0.9952023896847783
17.935597439487896,0.9952170353807714
17.939598219643926,0.9952316398355423
17.94359899979996,0.9952462031535433
17.94759977995599,0.9952607254389997
17.95160056011202,0.9952752067959109
17.955601340268053,0.99528964732805
17.959602120424083,0.9953040471389651
17.963602900580113,0.9953184063319784
17.967603680736147,0.995332725010188
17.971604460892177,0.9953470032764669
17.975605241048207,0.9953612412334645
17.97960602120424,0.9953754389836064
17.98360680136027,0.9953895966290947
17.9876075815163,0.9954037142719088
17.991608361672334,0.9954177920138054
17.995609141828364,0.995431829956319
17.999609921984394,0.9954458282007621
18.003610702140428,0.995459786848226
18.007611482296458,0.9954737059995806
18.011612262452488,0.9954875857554756
18.01561304260852,0.9955014262163394
18.01961382276455,0.9955152274823813
18.02361460292058,0.9955289896535906
18.027615383076615,0.9955427128297372
18.031616163232645,0.9955563971103722
18.035616943388675,0.9955700425948284
18.03961772354471,0.9955836493822202
18.04361850370074,0.9955972175714443
18.04761928385677,0.9956107472611797
18.051620064012802,0.9956242385498887
18.055620844168832,0.9956376915358168
18.059621624324862,0.9956511063169932
18.063622404480896,0.9956644829912309
18.067623184636926,0.9956778216561275
18.071623964792956,0.9956911224090653
18.07562474494899,0.9957043853472118
18.07962552510502,0.9957176105675198
18.08362630526105,0.9957307981667283
18.087627085417083,0.9957439482413623
18.091627865573113,0.995757060887733
18.095628645729143,0.9957701362019395
18.099629425885176,0.9957831742798674
18.103630206041206,0.99579617521719
18.10763098619724,0.9958091391093693
18.11163176635327,0.995822066051655
18.1156325465093,0.9958349561390857
18.119633326665333,0.9958478094664894
18.123634106821363,0.9958606261284835
18.127634886977393,0.9958734062194748
18.131635667133427,0.9958861498336611
18.135636447289457,0.9958988570650302
18.139637227445487,0.9959115280073607
18.14363800760152,0.995924162754223
18.14763878775755,0.9959367613989787
18.15163956791358,0.9959493240347818
18.155640348069614,0.9959618507545781
18.159641128225644,0.9959743416511068
18.163641908381674,0.9959867968168996
18.167642688537708,0.995999216344282
18.171643468693738,0.9960116003253734
18.175644248849768,0.9960239488520866
18.1796450290058,0.9960362620161299
18.18364580916183,0.9960485399090058
18.18764658931786,0.9960607826220124
18.191647369473895,0.9960729902462429
18.195648149629925,0.996085162872587
18.199648929785955,0.9960973005917304
18.20364970994199,0.9961094034941557
18.20765049009802,0.9961214716701419
18.21165127025405,0.9961335052097658
18.215652050410082,0.9961455042029023
18.219652830566112,0.9961574687392235
18.223653610722142,0.9961693989082006
18.227654390878175,0.9961812947991033
18.231655171034205,0.9961931565010005
18.235655951190235,0.9962049841027603
18.23965673134627,0.9962167776930512
18.2436575115023,0.9962285373603414
18.24765829165833,0.9962402631928999
18.251659071814363,0.9962519552787965
18.255659851970393,0.9962636137059022
18.259660632126423,0.9962752385618897
18.263661412282456,0.9962868299342336
18.267662192438486,0.9962983879102109
18.271662972594516,0.9963099125769008
18.27566375275055,0.9963214040211862
18.27966453290658,0.9963328623297527
18.28366531306261,0.9963442875890901
18.287666093218643,0.9963556798854919
18.291666873374673,0.9963670393050562
18.295667653530703,0.9963783659336859
18.299668433686737,0.9963896598570886
18.303669213842767,0.9964009211607776
18.307669993998797,0.9964121499300721
18.31167077415483,0.9964233462500974
18.31567155431086,0.9964345102057851
18.31967233446689,0.9964456418818737
18.323673114622924,0.996456741362909
18.327673894778954,0.996467808733244
18.331674674934984,0.99647884407704
18.335675455091017,0.9964898474782663
18.339676235247047,0.9965008190207006
18.343677015403077,0.9965117587879299
18.34767779555911,0.9965226668633499
18.35167857571514,0.9965335433301664
18.35567935587117,0.9965443882713949
18.359680136027205,0.9965552017698612
18.363680916183235,0.9965659839082015
18.367681696339265,0.9965767347688635
18.371682476495298,0.9965874544341057
18.375683256651328,0.9965981429859985
18.37968403680736,0.9966088005064241
18.38368481696339,0.9966194270770771
18.38768559711942,0.996630022779465
18.391686377275455,0.996640587694908
18.395687157431485,0.99665112190454
18.399687937587515,0.996661625489308
18.40368871774355,0.9966720985299736
18.40768949789958,0.9966825411071126
18.41169027805561,0.9966929533011154
18.415691058211642,0.9967033351921877
18.419691838367672,0.9967136868603499
18.423692618523702,0.9967240083854391
18.427693398679736,0.9967342998471079
18.431694178835766,0.9967445613248254
18.435694958991796,0.9967547928978772
18.43969573914783,0.9967649946453664
18.44369651930386,0.9967751666462134
18.44769729945989,0.9967853089791558
18.451698079615923,0.9967954217227504
18.455698859771953,0.9968055049553711
18.459699639927983,0.9968155587552117
18.463700420084017,0.9968255832002844
18.467701200240047,0.9968355783684206
18.471701980396077,0.9968455443372726
18.47570276055211,0.9968554811843113
18.47970354070814,0.9968653889868293
18.48370432086417,0.9968752678219392
18.487705101020204,0.9968851177665748
18.491705881176234,0.9968949388974917
18.495706661332264,0.9969047312912664
18.499707441488297,0.9969144950242986
18.503708221644327,0.9969242301728096
18.507709001800357,0.9969339368128437
18.51170978195639,0.9969436150202683
18.51571056211242,0.9969532648707742
18.51971134226845,0.9969628864398756
18.523712122424485,0.9969724798029114
18.527712902580515,0.9969820450350444
18.531713682736545,0.9969915822112623
18.535714462892578,0.9970010914063776
18.539715243048608,0.9970105726950287
18.543716023204638,0.9970200261516791
18.54771680336067,0.9970294518506189
18.5517175835167,0.9970388498659639
18.55571836367273,0.9970482202716573
18.559719143828765,0.9970575631414688
18.563719923984795,0.9970668785489954
18.567720704140825,0.9970761665676623
18.57172148429686,0.997085427270722
18.57572226445289,0.997094660731256
18.57972304460892,0.9971038670221738
18.583723824764952,0.997113046216214
18.587724604920982,0.997122198385945
18.591725385077012,0.9971313236037641
18.595726165233046,0.9971404219418989
18.599726945389076,0.9971494934724073
18.603727725545106,0.9971585382671775
18.60772850570114,0.997167556397929
18.61172928585717,0.9971765479362119
18.6157300660132,0.9971855129534085
18.619730846169233,0.9971944515207325
18.623731626325263,0.9972033637092299
18.627732406481293,0.9972122495897794
18.631733186637327,0.997221109233092
18.635733966793357,0.9972299427097127
18.63973474694939,0.9972387500900189
18.64373552710542,0.9972475314442225
18.64773630726145,0.9972562868423694
18.651737087417484,0.9972650163543397
18.655737867573514,0.9972737200498483
18.659738647729544,0.997282397998445
18.663739427885577,0.9972910502695154
18.667740208041607,0.9972996769322803
18.671740988197637,0.9973082780557968
18.67574176835367,0.9973168537089581
18.6797425485097,0.9973254039604941
18.68374332866573,0.9973339288789718
18.687744108821764,0.9973424285327949
18.691744888977794,0.9973509029902053
18.695745669133824,0.9973593523192826
18.699746449289858,0.9973677765879446
18.703747229445888,0.9973761758639471
18.707748009601918,0.9973845502148856
18.71174878975795,0.997392899708194
18.71574956991398,0.997401224411146
18.71975035007001,0.9974095243908548
18.723751130226045,0.997417799714274
18.727751910382075,0.9974260504481973
18.731752690538105,0.9974342766592592
18.73575347069414,0.9974424784139351
18.73975425085017,0.9974506557785418
18.7437550310062,0.9974588088192377
18.747755811162232,0.9974669376020231
18.751756591318262,0.9974750421927404
18.755757371474292,0.9974831226570748
18.759758151630326,0.9974911790605541
18.763758931786356,0.9974992114685494
18.767759711942386,0.9975072199462751
18.77176049209842,0.9975152045587896
18.77576127225445,0.9975231653709953
18.77976205241048,0.9975311024476387
18.783762832566513,0.9975390158533113
18.787763612722543,0.9975469056524494
18.791764392878573,0.9975547719093348
18.795765173034606,0.9975626146880947
18.799765953190636,0.9975704340527022
18.803766733346666,0.9975782300669769
18.8077675135027,0.9975860027945843
18.81176829365873,0.9975937522990374
18.81576907381476,0.9976014786436956
18.819769853970794,0.9976091818917666
18.823770634126824,0.9976168621063048
18.827771414282854,0.9976245193502135
18.831772194438887,0.9976321536862438
18.835772974594917,0.9976397651769954
18.839773754750947,0.9976473538849173
18.84377453490698,0.9976549198723073
18.84777531506301,0.9976624632013129
18.85177609521904,0.9976699839339316
18.855776875375074,0.9976774821320105
18.859777655531104,0.9976849578572475
18.863778435687134,0.9976924111711913
18.867779215843168,0.9976998421352413
18.871779995999198,0.9977072508106484
18.875780776155228,0.9977146372585148
18.87978155631126,0.9977220015397951
18.88378233646729,0.9977293437152956
18.88778311662332,0.9977366638456755
18.891783896779355,0.9977439619914463
18.895784676935385,0.9977512382129731
18.89978545709142,0.9977584925704738
18.90378623724745,0.9977657251240205
18.90778701740348,0.9977729359335389
18.911787797559512,0.9977801250588092
18.915788577715542,0.9977872925594659
18.919789357871572,0.9977944384949983
18.923790138027606,0.9978015629247513
18.927790918183636,0.9978086659079246
18.931791698339666,0.9978157475035739
18.9357924784957,0.9978228077706112
18.93979325865173,0.997829846767804
18.94379403880776,0.9978368645537772
18.947794818963793,0.9978438611870121
18.951795599119823,0.997850836725847
18.955796379275853,0.9978577912284783
18.959797159431886,0.9978647247529596
18.963797939587916,0.9978716373572026
18.967798719743946,0.9978785290989776
18.97179949989998,0.997885400035913
18.97580028005601,0.9978922502254963
18.97980106021204,0.9978990797250746
18.983801840368073,0.9979058885918537
18.987802620524104,0.9979126768828996
18.991803400680134,0.9979194446551385
18.995804180836167,0.9979261919653561
18.999804960992197,0.9979329188701997
19.003805741148227,0.997939625426177
19.00780652130426,0.9979463116896566
19.01180730146029,0.9979529777168691
19.01580808161632,0.9979596235639066
19.019808861772354,0.9979662492867226
19.023809641928384,0.9979728549411342
19.027810422084414,0.9979794405828198
19.031811202240448,0.9979860062673216
19.035811982396478,0.9979925520500443
19.039812762552508,0.9979990779862561
19.04381354270854,0.9980055841310893
19.04781432286457,0.9980120705395398
19.0518151030206,0.9980185372664679
19.055815883176635,0.9980249843665984
19.059816663332665,0.9980314118945208
19.063817443488695,0.9980378199046901
19.06781822364473,0.9980442084514262
19.07181900380076,0.9980505775889146
19.07581978395679,0.9980569273712075
19.079820564112822,0.9980632578522223
19.083821344268852,0.9980695690857435
19.087822124424882,0.9980758611254222
19.091822904580916,0.9980821340247765
19.095823684736946,0.9980883878371917
19.099824464892976,0.9980946226159211
19.10382524504901,0.998100838414085
19.10782602520504,0.9981070352846729
19.11182680536107,0.998113213280542
19.115827585517103,0.9981193724544183
19.119828365673133,0.9981255128588968
19.123829145829163,0.9981316345464417
19.127829925985196,0.9981377375693867
19.131830706141226,0.9981438219799353
19.135831486297256,0.9981498878301609
19.13983226645329,0.9981559351720073
19.14383304660932,0.998161964057289
19.14783382676535,0.9981679745376909
19.151834606921383,0.9981739666647698
19.155835387077413,0.998179940489953
19.159836167233443,0.9981858960645399
19.163836947389477,0.9981918334397017
19.167837727545507,0.9981977526664823
19.17183850770154,0.9982036537957971
19.17583928785757,0.9982095368784348
19.1798400680136,0.9982154019650573
19.183840848169634,0.9982212491061994
19.187841628325664,0.9982270783522691
19.191842408481694,0.9982328897535491
19.195843188637728,0.9982386833601953
19.199843968793758,0.9982444592222384
19.203844748949788,0.9982502173895833
19.20784552910582,0.9982559579120103
19.21184630926185,0.9982616808391741
19.21584708941788,0.9982673862206055
19.219847869573915,0.9982730741057103
19.223848649729945,0.9982787445437707
19.227849429885975,0.9982843975839447
19.23185021004201,0.998290033275267
19.23585099019804,0.9982956516666486
19.23985177035407,0.998301252806878
19.243852550510102,0.9983068367446202
19.247853330666132,0.9983124035284183
19.251854110822162,0.9983179532066927
19.255854890978195,0.9983234858277422
19.259855671134225,0.9983290014397435
19.263856451290255,0.9983345000907518
19.26785723144629,0.9983399818287011
19.27185801160232,0.9983454467014047
19.27585879175835,0.9983508947565546
19.279859571914383,0.9983563260417231
19.283860352070413,0.9983617406043614
19.287861132226443,0.9983671384918016
19.291861912382476,0.9983725197512554
19.295862692538506,0.9983778844298156
19.299863472694536,0.9983832325744553
19.30386425285057,0.998388564232029
19.3078650330066,0.9983938794492726
19.31186581316263,0.9983991782728032
19.315866593318663,0.99840446074912
19.319867373474693,0.9984097269246044
19.323868153630723,0.9984149768455197
19.327868933786757,0.9984202105580121
19.331869713942787,0.9984254281081105
19.335870494098817,0.9984306295417272
19.33987127425485,0.9984358149046574
19.34387205441088,0.9984409842425799
19.34787283456691,0.9984461376010578
19.351873614722944,0.9984512750255379
19.355874394878974,0.9984563965613515
19.359875175035004,0.9984615022537143
19.363875955191038,0.9984665921477271
19.367876735347068,0.9984716662883755
19.371877515503098,0.9984767247205307
19.37587829565913,0.9984817674889493
19.37987907581516,0.9984867946382738
19.38387985597119,0.9984918062130328
19.387880636127225,0.9984968022576411
19.391881416283255,0.9985017828164003
19.395882196439285,0.9985067479334986
19.39988297659532,0.9985116976530113
19.40388375675135,0.998516632018901
19.40788453690738,0.9985215510750177
19.411885317063412,0.9985264548650996
19.415886097219442,0.9985313434327726
19.419886877375472,0.9985362168215511
19.423887657531505,0.9985410750748378
19.427888437687535,0.9985459182359242
19.43188921784357,0.9985507463479909
19.4358899979996,0.9985555594541078
19.43989077815563,0.9985603575972339
19.443891558311662,0.9985651408202187
19.447892338467692,0.9985699091658008
19.451893118623723,0.9985746626766095
19.455893898779756,0.9985794013951648
19.459894678935786,0.9985841253638764
19.463895459091816,0.9985888346250463
19.46789623924785,0.9985935292208663
19.47189701940388,0.9985982091934208
19.47589779955991,0.9986028745846849
19.479898579715943,0.9986075254365261
19.483899359871973,0.998612161790704
19.487900140028003,0.9986167836888703
19.491900920184037,0.9986213911725697
19.495901700340067,0.9986259842832391
19.499902480496097,0.9986305630622092
19.50390326065213,0.9986351275507034
19.50790404080816,0.9986396777898388
19.51190482096419,0.9986442138206266
19.515905601120224,0.9986487356839717
19.519906381276254,0.9986532434206732
19.523907161432284,0.9986577370714246
19.527907941588317,0.9986622166768144
19.531908721744347,0.998666682277326
19.535909501900377,0.9986711339133377
19.53991028205641,0.9986755716251233
19.54391106221244,0.9986799954528525
19.54791184236847,0.9986844054365903
19.551912622524505,0.9986888016162982
19.555913402680535,0.9986931840318343
19.559914182836565,0.9986975527229527
19.563914962992598,0.9987019077293042
19.567915743148628,0.9987062490904374
19.571916523304658,0.9987105768457972
19.57591730346069,0.9987148910347268
19.57991808361672,0.9987191916964662
19.58391886377275,0.9987234788701542
19.587919643928785,0.9987277525948273
19.591920424084815,0.9987320129094205
19.595921204240845,0.9987362598527671
19.59992198439688,0.9987404934635997
19.60392276455291,0.9987447137805497
19.60792354470894,0.9987489208421478
19.611924324864972,0.9987531146868242
19.615925105021002,0.9987572953529088
19.619925885177032,0.9987614628786317
19.623926665333066,0.9987656173021227
19.627927445489096,0.9987697586614125
19.631928225645126,0.9987738869944321
19.63592900580116,0.9987780023390134
19.63992978595719,0.9987821047328896
19.64393056611322,0.998786194213695
19.647931346269253,0.9987902708189653
19.651932126425283,0.9987943345861381
19.655932906581313,0.998798385552553
19.659933686737347,0.9988024237554515
19.663934466893377,0.9988064492319779
19.667935247049407,0.9988104620191788
19.67193602720544,0.9988144621540036
19.67593680736147,0.9988184496733052
19.6799375875175,0.9988224246138392
19.683938367673534,0.9988263870122651
19.687939147829564,0.9988303369051458
19.691939927985597,0.9988342743289483
19.695940708141627,0.9988381993200439
19.699941488297657,0.998842111914708
19.70394226845369,0.9988460121491205
19.70794304860972,0.9988499000593664
19.71194382876575,0.9988537756814355
19.715944608921784,0.9988576390512229
19.719945389077814,0.9988614902045291
19.723946169233844,0.9988653291770603
19.727946949389878,0.9988691560044283
19.731947729545908,0.9988729707221514
19.735948509701938,0.998876773365654
19.73994928985797,0.9988805639702669
19.743950070014,0.9988843425712278
19.74795085017003,0.9988881092036812
19.751951630326065,0.9988918639026788
19.755952410482095,0.9988956067031796
19.759953190638125,0.9988993376400502
19.76395397079416,0.998903056748065
19.76795475095019,0.9989067640619063
19.77195553110622,0.9989104596161646
19.775956311262252,0.998914143445339
19.779957091418282,0.9989178155838371
19.783957871574312,0.998921476065975
19.787958651730346,0.9989251249259785
19.791959431886376,0.998928762197982
19.795960212042406,0.9989323879160297
19.79996099219844,0.9989360021140753
19.80396177235447,0.9989396048259824
19.8079625525105,0.9989431960855248
19.811963332666533,0.9989467759263863
19.815964112822563,0.9989503443821615
19.819964892978593,0.9989539014863553
19.823965673134627,0.9989574472723841
19.827966453290657,0.9989609817735747
19.831967233446687,0.9989645050231655
19.83596801360272,0.9989680170543066
19.83996879375875,0.9989715179000594
19.84396957391478,0.9989750075933976
19.847970354070814,0.9989784861672067
19.851971134226844,0.998981953654285
19.855971914382874,0.9989854100873427
19.859972694538907,0.9989888554990027
19.863973474694937,0.9989922899218018
19.867974254850967,0.9989957133881888
19.871975035007,0.9989991259305263
19.87597581516303,0.9990025275810905
19.87997659531906,0.9990059183720713
19.883977375475094,0.9990092983355723
19.887978155631124,0.9990126675036114
19.891978935787154,0.9990160259081208
19.895979715943188,0.9990193735809473
19.899980496099218,0.9990227105538521
19.903981276255248,0.9990260368585118
19.90798205641128,0.9990293525265178
19.91198283656731,0.9990326575893768
19.91598361672334,0.9990359520785111
19.919984396879375,0.9990392360252589
19.923985177035405,0.9990425094608739
19.927985957191435,0.999045772416526
19.93198673734747,0.9990490249233018
19.9359875175035,0.999052267012204
19.93998829765953,0.9990554987141518
19.943989077815562,0.9990587200599818
19.947989857971592,0.9990619310804473
19.951990638127622,0.999065131806219
19.955991418283656,0.9990683222678852
19.959992198439686,0.9990715024959514
19.96399297859572,0.9990746725208416
19.96799375875175,0.999077832372897
19.97199453890778,0.9990809820823779
19.975995319063813,0.9990841216794626
19.979996099219843,0.9990872511942477
19.983996879375873,0.9990903706567493
19.987997659531906,0.9990934800969018
19.991998439687936,0.9990965795445594
19.995999219843966,0.9990996690294953
20.0,0.9991027485814024


==> data/speedup.dat <==
%% LaTeX2e file `speedup.dat'
%% generated by the `filecontents' environment
%% from source `manuscript' on 2020/05/15.
%%
 Evaluations Analytical Numerical Speedup
 1 0.000047 0.001238 26.34
 10 0.000256 0.012116 47.33
 100 0.0026 0.0985 37.50
 1000 0.0259 0.9956 39.41
 3000 0.0738 3.0751 41.77
 5000 0.1239 5.0849 41.45
 10000 0.2885 10.5574 37.44
 20000 0.4958 20.8032 42.17
 30000 0.7394 31.4745 42.83

